A Bayesian Approach to Linking Data Without Unique Identifiers

Existing file linkage methods may produce sub-optimal results because they consider neither the interactions between different pairs of matched records nor relationships between variables that are exclusive to one of the files. In addition, many of the current methods fail to address the uncertainty in the linkage, which may result in overly precise estimates of relationships between variables that are exclusive to one of the files. Bayesian methods for record linkage can reduce the bias in the estimation of scientific relationships of interest and provide interval estimates that account for the uncertainty in the linkage; however, implementation of these methods can often be complex and computationally intensive. This article presents the gfs_sampler package for the Python programming language that utilizes a Bayesian approach for file linkage. The linking procedure implemented in gfs_sampler samples from the joint posterior distribution of model parameters and the linking permutations. The algorithm approaches file linkage as a missing data problem and generates multiple linked data sets. For computational efficiency, only the linkage permutations are stored and multiple analyses are performed using each of the permutations separately. This implementation reduces the computational complexity of the linking process and the expertise required of researchers analyzing linked data sets. We describe the algorithm implemented in the gfs_sampler package and its statistical basis, and demonstrate its use on a sample data set.

==> samples.csv <==
"","X","GENHLTH","PHYSHLTH","MENTHLTH","AGE","ALCDAY","WEIGHT","ASTHMA","block"
"1",15,3,10,20,36,215,202,1,1
"2",14,3,15,6,57,207,260,1,2
"3",33,3,2,5,24,102,175,0,3
"4",41,4,20,20,63,204,275,0,4
"5",44,3,2,10,37,101,161,1,5
"6",43,1,5,7,28,207,170,1,6
"7",51,5,30,6,54,215,190,0,7
"8",53,5,7,7,57,210,240,1,7
"9",63,5,30,30,67,202,215,1,8
"10",66,4,30,20,59,105,210,1,9
"11",79,3,2,4,27,204,215,1,10
"12",91,3,25,15,49,202,240,0,11
"13",119,3,2,1,49,104,178,1,12
"14",138,3,1,4,42,201,350,1,13
"15",143,4,12,15,27,201,189,1,14
"16",144,3,5,2,31,210,218,1,14
"17",194,5,30,30,87,101,200,0,15
"18",205,3,2,2,62,205,200,1,16
"19",207,3,20,30,40,203,180,0,17
"20",211,4,14,2,60,101,144,1,18
"21",240,1,1,20,59,201,210,1,19
"22",238,4,30,10,72,107,245,1,20
"23",250,5,30,5,70,101,170,1,21
"24",252,5,6,30,37,230,222,0,22
"25",264,3,10,10,68,230,230,1,23
"26",270,2,2,1,84,103,138,1,24
"27",271,1,1,3,34,201,180,1,25
"28",274,4,30,2,74,105,230,1,25
"29",277,4,30,15,61,101,235,1,26
"30",283,5,30,4,57,230,135,1,26
"31",291,5,30,30,47,202,155,1,26
"32",285,4,13,12,27,203,224,1,26
"33",279,3,3,2,26,104,173,0,27
"34",350,3,5,10,68,220,200,1,28
"35",335,5,30,15,42,203,230,1,28
"36",344,3,1,2,47,201,265,1,28
"37",340,4,30,30,70,230,185,1,28
"38",304,3,30,15,61,215,235,0,29
"39",309,4,15,30,73,203,201,1,29
"40",312,2,4,1,38,210,147,1,29
"41",334,3,1,30,47,101,135,1,30
"42",345,5,30,25,50,210,185,0,30
"43",342,4,30,30,50,201,220,1,30
"44",305,4,2,4,68,220,175,1,31
"45",378,3,1,25,43,201,250,1,32
"46",402,3,5,14,23,206,185,0,32
"47",385,3,3,30,41,225,200,1,32
"48",380,4,10,5,53,107,180,1,32
"49",393,2,12,12,50,215,260,1,32
"50",395,3,4,4,46,101,165,0,32
"51",369,3,5,20,42,205,175,1,33
"52",356,2,2,2,50,103,170,1,33
"53",367,2,7,1,38,102,185,1,33
"54",443,3,2,30,53,230,218,1,34
"55",442,4,2,5,50,102,161,1,34
"56",406,2,2,5,48,105,180,0,35
"57",409,4,4,6,28,210,290,1,35
"58",524,3,1,1,42,102,220,1,36
"59",762,2,1,3,36,103,220,1,36
"60",574,3,3,10,37,102,205,1,36
"61",526,3,2,15,20,220,125,1,36
"62",591,3,30,30,51,104,150,1,36
"63",665,3,1,3,35,201,240,1,36
"64",650,4,4,1,50,230,200,1,36
"65",749,4,20,5,48,215,250,1,36
"66",840,3,15,15,81,105,185,1,36
"67",614,2,2,8,51,102,305,1,36
"68",478,3,2,20,64,220,195,1,36
"69",802,1,2,5,39,105,162,1,36
"70",617,3,1,2,39,202,215,1,36
"71",495,1,1,3,37,207,170,1,36
"72",756,3,14,4,85,207,130,0,36
"73",481,4,12,30,72,101,195,1,36
"74",523,4,30,20,54,201,196,1,36
"75",585,2,30,7,34,202,160,0,37
"76",899,3,20,15,40,101,185,1,37
"77",800,2,2,4,51,215,155,1,37
"78",488,1,1,1,32,203,185,0,37
"79",722,3,3,8,75,204,225,1,37
"80",884,3,30,25,63,202,237,0,37
"81",661,5,10,30,68,230,170,0,37
"82",720,2,2,10,18,101,175,1,37
"83",657,3,10,20,62,220,141,0,38
"84",879,1,3,2,49,225,150,0,38
"85",639,3,3,4,33,203,120,1,38
"86",778,1,7,7,58,230,157,1,38
"87",810,1,7,5,43,220,170,1,38
"88",921,3,5,15,35,218,210,1,38
"89",599,2,10,14,42,101,200,1,38
"90",793,2,2,2,33,101,230,1,38
"91",944,2,7,7,59,107,180,1,38
"92",580,4,7,2,69,203,230,1,38
"93",889,1,2,10,59,203,165,0,38
"94",714,2,2,3,21,205,220,1,38
"95",710,4,10,30,51,201,180,1,39
"96",652,5,15,20,64,101,225,1,39
"97",597,1,1,2,37,210,156,0,39
"98",895,3,10,5,60,202,215,1,39
"99",950,2,1,10,64,201,180,1,39
"100",634,3,30,10,63,102,230,1,39
"101",529,4,1,15,36,202,267,0,39
"102",516,3,1,10,52,202,170,1,39
"103",825,1,2,1,64,220,195,1,39
"104",707,5,30,30,61,203,198,0,39
"105",769,4,3,7,52,205,199,1,39
"106",577,1,25,1,51,101,185,1,39
"107",679,3,5,10,57,215,160,1,39
"108",951,1,10,2,20,206,176,1,39
"109",468,4,30,30,33,202,330,0,39
"110",732,3,2,30,27,230,187,1,39
"111",765,4,30,5,57,205,250,1,39
"112",824,2,1,1,51,106,185,1,39
"113",711,2,10,1,48,107,130,0,39
"114",979,2,3,1,46,208,195,1,40
"115",998,2,2,5,48,102,240,0,41
"116",1009,2,30,1,54,204,155,1,42
"117",1003,4,3,30,34,202,269,1,43
"118",1031,4,4,15,22,202,150,0,44
"119",1034,1,1,5,49,203,200,1,45
"120",1056,3,2,14,54,107,233,1,46
"121",1068,1,2,6,54,201,232,1,47
"122",1074,3,5,10,36,202,196,1,48
"123",1067,4,30,3,72,106,200,0,49
"124",1077,2,3,2,45,103,163,1,50
"125",1109,2,7,30,65,105,191,1,51
"126",1104,2,4,4,62,202,150,1,52
"127",1100,2,19,3,21,201,220,1,53
"128",1105,2,10,2,42,215,210,1,53
"129",1117,5,15,10,61,201,240,1,54
"130",1115,2,1,4,40,204,210,1,55
"131",1116,2,3,7,24,107,200,1,55
"132",1128,3,1,20,28,215,140,1,56
"133",1130,3,30,11,57,101,245,1,57
"134",1150,2,21,10,62,203,215,1,58
"135",1146,3,5,10,46,201,289,1,59
"136",1154,3,30,2,61,212,218,1,60
"137",1165,2,3,1,35,103,150,1,60
"138",1188,3,5,1,53,220,220,1,61
"139",1180,1,5,5,88,229,186,1,62
"140",1198,4,4,3,55,201,270,1,63
"141",1204,4,8,7,50,230,155,0,63
"142",1215,3,30,30,61,203,215,1,64
"143",1233,2,10,1,57,230,196,1,65
"144",1238,5,30,10,78,202,155,1,66
"145",1269,3,5,1,61,230,205,1,67
"146",1264,4,5,20,48,204,155,1,68
"147",1281,2,3,5,29,101,130,1,69
"148",1282,2,1,1,62,101,131,0,69
"149",1318,2,5,2,43,207,200,1,69
"150",1316,3,5,15,42,210,228,1,70
"151",1330,4,4,30,36,201,250,0,70
"152",1446,2,3,5,48,103,155,1,71
"153",1455,1,7,4,32,105,155,1,71
"154",1419,3,1,2,84,227,165,1,71
"155",1412,4,30,30,61,201,215,1,71
"156",1430,3,2,4,67,102,196,1,71
"157",1389,3,3,1,87,228,135,1,71
"158",1339,2,3,20,41,104,230,1,72
"159",1362,3,2,3,40,210,250,1,72
"160",1332,4,30,2,75,203,245,1,72
"161",1366,3,3,1,64,201,189,1,73
"162",1395,2,14,30,55,202,250,1,73
"163",1365,2,1,2,38,205,190,1,73
"164",1444,2,2,1,68,222,160,1,74
"165",1408,2,21,14,55,102,175,1,74
"166",1418,4,5,3,57,103,170,1,74
"167",1348,4,2,10,24,230,210,1,74
"168",1379,3,2,6,47,102,178,1,74
"169",1359,2,3,2,38,202,175,1,74
"170",1372,3,1,30,66,230,190,0,74
"171",1358,3,30,20,61,230,236,1,74
"172",1481,2,2,10,55,201,240,1,75
"173",1465,5,30,30,61,210,220,1,76
"174",1475,4,10,2,48,207,335,0,77
"175",1503,4,10,2,37,215,180,1,78
"176",1514,2,2,5,61,225,170,1,79
"177",1510,5,30,30,51,225,196,1,79
"178",1530,3,30,2,54,103,210,1,80
"179",1531,2,4,6,28,101,190,0,80
"180",1522,2,1,2,53,103,195,1,80
"181",1543,2,3,3,30,215,225,1,81
"182",1542,3,1,14,40,229,200,1,81
"183",1544,2,2,1,38,202,204,1,81
"184",1663,3,1,1,50,101,171,1,82
"185",1573,2,14,30,55,202,225,1,82
"186",1577,3,10,5,47,107,170,1,82
"187",1611,2,2,3,34,202,320,1,82
"188",1612,3,1,10,29,210,150,1,82
"189",1583,5,30,1,75,202,192,1,83
"190",1623,3,1,3,59,101,142,1,83
"191",1628,2,10,5,83,101,180,1,83
"192",1636,2,15,2,33,201,210,1,84
"193",1634,3,1,5,50,201,182,1,84
"194",1552,3,2,4,69,220,160,1,84
"195",1644,1,1,1,82,230,230,1,84
"196",1645,5,20,10,64,206,164,1,84
"197",1643,2,4,30,49,105,180,1,84
"198",1598,5,30,10,77,101,157,1,85
"199",1599,3,20,20,52,202,270,1,85
"200",1668,1,1,2,20,101,162,1,86
"201",1669,3,2,2,61,230,129,1,87
"202",1672,4,6,4,74,103,190,1,88
"203",1695,3,2,30,63,101,215,1,89
"204",1709,5,30,25,61,202,250,0,90
"205",1696,3,30,5,56,201,205,1,91
"206",1719,5,17,5,57,201,215,1,92
"207",1723,1,14,30,72,230,160,1,92
"208",1718,5,30,30,47,204,168,1,92
"209",1721,4,5,29,66,230,195,1,93
"210",1735,2,1,2,83,210,177,1,94
"211",1741,3,10,30,50,230,170,1,95
"212",1745,4,30,30,73,230,205,1,96
"213",1752,4,15,30,86,230,182,1,97
"214",1769,5,15,15,66,203,215,1,98
"215",1754,3,5,3,63,230,180,1,99
"216",1778,3,30,2,60,102,180,1,100
"217",1797,4,5,20,40,225,325,1,101
"218",1801,5,28,3,62,104,135,0,102
"219",1816,2,2,10,62,106,160,1,103
"220",1823,3,20,25,64,230,200,1,103
"221",1820,3,15,15,19,203,125,0,104
"222",1835,2,5,5,33,205,230,1,105
"223",1854,3,15,5,42,214,260,1,106
"224",1873,4,30,30,66,201,189,1,107
"225",1865,5,30,15,45,202,140,1,107
"226",1883,3,5,25,60,101,215,0,108
"227",1880,4,6,2,52,201,156,1,108
"228",1902,2,2,3,52,102,230,1,109
"229",1911,5,20,10,65,203,235,1,110
"230",1924,4,2,2,66,204,220,1,111
"231",1916,5,30,30,62,101,232,0,111
"232",1925,4,5,5,20,101,150,0,112
"233",1948,5,30,30,63,103,179,1,113
"234",1967,4,10,30,65,230,160,1,114
"235",1964,3,2,4,42,104,210,1,114
"236",1962,5,30,30,55,107,210,1,114
"237",1956,4,30,3,71,210,218,0,115
"238",1980,4,15,25,75,101,180,1,116
"239",2005,5,30,10,59,215,118,0,117
"240",2026,5,29,15,62,203,160,0,118
"241",2025,4,5,15,44,103,215,0,118
"242",2020,2,3,4,50,101,192,1,118
"243",2050,5,5,5,58,103,225,0,119
"244",2043,2,1,5,33,215,185,0,120
"245",2045,4,3,3,48,203,180,1,121
"246",2068,5,30,30,52,203,138,1,122
"247",2071,5,30,30,64,220,186,1,123
"248",2072,3,1,1,48,201,223,1,123
"249",2075,3,10,15,36,201,191,1,124
"250",2084,2,2,2,48,204,235,1,124
"251",2101,5,30,15,52,230,250,0,125
"252",2123,5,10,4,30,201,185,1,126
"253",2141,5,30,10,71,204,250,1,127
"254",2138,5,15,2,62,203,268,1,128
"255",2144,3,3,2,86,230,175,1,129
"256",2159,3,30,15,38,202,170,1,130
"257",2178,2,2,5,49,206,230,1,131
"258",2172,1,1,1,67,212,140,1,131
"259",2167,3,20,25,58,101,158,1,132
"260",2171,3,12,30,73,107,227,1,133
"261",2170,2,3,3,67,226,164,1,133
"262",2201,3,2,5,39,204,235,1,134
"263",2191,3,5,2,75,230,210,1,135
"264",2219,5,15,30,83,202,130,1,136
"265",2233,4,30,30,40,201,190,0,137
"266",2241,2,2,30,31,102,180,1,138
"267",2246,3,10,10,64,201,170,1,139
"268",2245,4,27,27,75,230,168,1,140
"269",2252,4,10,20,35,107,200,1,141
"270",2296,5,30,30,41,202,180,1,142
"271",2299,4,30,30,54,215,235,0,143
"272",2321,4,30,30,77,230,204,1,144
"273",2332,2,18,30,47,103,215,0,145
"274",2345,2,5,2,68,101,220,1,146
"275",2344,4,30,12,78,202,153,1,147
"276",2390,5,1,1,73,226,160,1,148
"277",2408,1,3,1,25,215,150,1,149
"278",2419,2,2,7,24,210,200,0,150
"279",2420,1,10,4,51,104,185,1,151
"280",2439,5,30,30,47,210,235,0,152
"281",2429,5,30,30,54,220,310,1,153
"282",2457,4,30,15,47,230,172,1,154
"283",2468,3,3,2,62,202,320,1,155
"284",2474,4,7,21,65,105,300,0,156
"285",2486,5,30,30,53,201,280,1,157
"286",2495,3,4,2,54,103,250,1,158
"287",2504,2,2,7,58,215,158,1,159
"288",2501,5,30,30,61,107,196,1,160
"289",2507,5,30,2,48,102,285,1,161
"290",2534,3,1,15,44,102,220,1,162
"291",2538,5,30,30,59,105,145,1,163
"292",2545,2,2,1,49,101,200,1,164
"293",2548,5,30,30,32,102,219,1,165
"294",2546,4,10,2,62,202,200,1,165
"295",2568,3,5,2,77,201,162,1,166
"296",2573,4,3,20,50,104,300,1,167
"297",2583,4,5,15,41,203,380,1,168
"298",2581,3,1,1,38,101,178,1,169
"299",2603,3,3,12,31,103,275,1,170
"300",2613,3,8,25,88,230,165,1,170
"301",2608,2,1,2,38,202,205,1,170
"302",2633,4,30,29,87,230,120,1,170
"303",2638,3,14,27,23,103,170,1,171
"304",2591,5,2,2,77,204,225,1,172
"305",2617,2,2,1,50,204,250,1,172
"306",2621,3,10,7,80,203,135,1,172
"307",2619,3,15,15,57,101,230,1,172
"308",2597,4,14,2,47,201,235,1,173
"309",2631,2,1,5,61,230,155,1,173
"310",2678,3,14,5,55,101,240,1,174
"311",2694,3,14,3,42,204,185,1,174
"312",2700,3,2,2,64,101,254,1,175
"313",2689,4,1,1,70,201,221,1,176
"314",2666,2,1,1,66,204,140,1,176
"315",2686,4,30,30,66,204,222,1,176
"316",2688,2,1,2,26,225,165,1,176
"317",2712,5,30,9,80,230,150,1,177
"318",2720,2,14,2,60,204,250,1,178
"319",2733,5,30,30,49,201,370,0,179
"320",2739,2,5,30,46,206,180,1,180
"321",2747,1,5,6,40,204,175,1,181
"322",2752,4,7,30,50,103,284,0,182
"323",2760,4,3,2,27,203,260,0,183
"324",2776,5,30,15,78,230,180,1,183
"325",2796,3,4,30,30,102,330,0,184
"326",2805,1,1,2,47,105,172,1,185
"327",2778,5,25,10,76,203,205,1,186
"328",2816,5,30,30,64,107,135,0,187
"329",2809,5,8,8,59,210,175,0,188
"330",2848,4,2,10,54,102,220,1,189
"331",2849,3,7,2,42,101,155,1,189
"332",2874,2,2,10,56,220,195,1,190
"333",2870,3,1,30,45,201,180,1,191
"334",2973,5,20,30,44,202,132,1,192
"335",2971,2,2,1,33,206,260,0,192
"336",2951,3,3,15,38,103,250,1,193
"337",2970,1,2,3,20,207,140,1,194
"338",2918,3,1,20,35,201,182,1,194
"339",2924,2,1,7,32,102,185,1,194
"340",2931,3,3,30,25,101,230,1,194
"341",3013,2,3,10,35,101,215,1,195
"342",2988,4,30,30,49,225,185,1,195
"343",2989,2,1,5,52,103,150,1,195
"344",3002,5,28,5,61,215,200,0,196
"345",3055,5,30,30,86,102,188,0,197
"346",3076,3,30,2,51,230,185,0,198
"347",3083,2,2,5,52,101,175,1,198
"348",3065,4,30,12,62,101,220,1,198
"349",3050,2,3,5,19,101,160,1,199
"350",3075,2,2,2,50,103,120,1,199
"351",3046,2,2,3,58,202,175,1,199
"352",3067,4,30,2,41,201,271,1,200
"353",3085,3,7,2,53,210,240,1,200
"354",3077,5,20,5,76,230,183,1,200
"355",3122,1,2,27,53,220,142,1,201
"356",3124,3,30,4,46,201,161,1,202
"357",3133,2,2,7,18,210,130,0,203
"358",3146,5,15,30,57,101,250,1,203
"359",3134,2,1,4,38,104,225,1,204
"360",3140,2,1,2,28,201,260,0,205
"361",3191,2,7,5,46,202,195,1,206
"362",3185,3,30,30,57,202,260,0,206
"363",3166,3,2,2,54,205,220,1,207
"364",3179,3,30,15,68,107,235,1,208
"365",3173,4,4,3,57,225,280,0,209
"366",3207,3,30,30,62,103,180,1,210
"367",3232,5,30,12,27,202,160,0,211
"368",3200,2,1,1,80,202,185,1,211
"369",3250,4,30,7,58,201,185,1,212
"370",3254,3,2,2,79,220,170,1,212
"371",3243,4,5,7,77,101,165,1,213
"372",3263,5,1,1,79,107,160,1,214
"373",3233,1,1,4,55,104,205,1,214
"374",3284,5,30,30,37,202,245,1,215
"375",3298,2,4,5,71,201,188,1,216
"376",3288,4,20,20,58,205,250,1,217
"377",3285,5,26,2,58,201,203,1,217
"378",3311,4,15,3,53,104,170,1,218
"379",3328,2,1,3,45,220,175,1,219
"380",3324,3,4,15,71,201,230,0,219
"381",3314,4,30,10,58,101,169,1,219
"382",3344,3,4,25,42,225,195,1,220
"383",3388,3,2,4,40,204,215,1,221
"384",3400,5,30,15,85,107,160,1,222
"385",3401,2,8,2,45,203,210,1,223
"386",3413,3,3,5,55,210,342,1,224
"387",3416,3,1,2,60,202,265,1,225
"388",3428,3,15,5,36,201,280,1,226
"389",3476,5,30,30,67,230,230,1,227
"390",3482,3,15,30,47,201,180,1,228
"391",3505,2,2,1,42,205,200,1,229
"392",3497,3,1,2,47,202,170,1,230
"393",3514,3,3,2,70,202,205,1,230
"394",3512,4,30,30,40,230,210,1,231
"395",3509,2,1,1,45,201,170,1,232
"396",3515,3,1,3,34,202,150,1,233
"397",3519,3,5,7,73,204,160,1,233
"398",3517,1,1,1,53,201,186,1,234
"399",3545,4,30,5,60,230,270,0,235
"400",3577,5,30,30,64,101,216,0,236
"401",3597,5,30,30,84,103,126,0,237
"402",3594,2,3,4,25,215,300,1,238
"403",3610,2,15,2,39,204,205,1,239
"404",3612,3,2,1,60,104,200,1,240
"405",3642,2,2,7,36,101,170,1,241
"406",3664,4,30,30,48,208,170,1,242
"407",3663,2,4,3,58,105,210,1,243
"408",3661,4,4,30,40,207,210,1,243
"409",3666,5,30,30,53,107,135,0,243
"410",3677,1,20,30,39,206,145,1,244
"411",3703,2,4,5,43,203,185,1,245
"412",3693,3,10,30,61,107,160,1,246
"413",3719,4,5,30,60,220,180,1,247
"414",3729,2,2,3,41,201,288,1,248
"415",3749,3,15,15,55,101,200,1,249
"416",3758,4,20,15,76,207,145,1,250
"417",3764,5,15,2,41,101,155,0,251
"418",3771,3,10,10,42,220,245,1,252
"419",3779,2,3,5,45,205,220,1,253
"420",3782,4,30,30,56,102,240,1,254
"421",3860,3,18,10,46,201,185,1,255
"422",3796,5,30,30,58,107,140,1,256
"423",3883,2,3,30,41,225,167,1,256
"424",3821,3,2,15,47,227,260,1,256
"425",3831,4,20,15,37,101,200,1,256
"426",3833,3,1,10,30,203,210,1,256
"427",3875,2,7,7,55,201,143,1,256
"428",3829,5,30,30,56,202,148,1,256
"429",3879,5,30,20,33,204,135,0,257
"430",3868,1,1,1,38,202,195,1,257
"431",3805,2,5,5,62,103,160,0,258
"432",3905,4,6,30,76,201,217,1,258
"433",3846,2,2,2,42,201,152,1,258
"434",3930,4,30,2,34,202,145,0,259
"435",3911,3,30,4,68,204,220,0,260
"436",3936,3,15,5,52,102,167,0,261
"437",3925,4,12,28,40,201,195,1,261
"438",3946,3,3,30,49,205,264,1,261
"439",3962,3,5,3,63,102,200,1,262
"440",3953,2,5,5,33,103,200,1,262
"441",3961,4,20,30,79,107,225,1,262
"442",3972,3,5,1,54,102,180,1,262
"443",3992,2,2,30,42,102,138,1,263
"444",3986,3,30,30,42,230,184,1,263
"445",3976,4,15,4,20,201,126,1,264
"446",3950,2,14,2,44,230,185,1,264
"447",4021,5,30,25,60,104,185,1,265
"448",4004,2,5,1,67,202,174,1,265
"449",4026,4,5,1,66,205,230,1,266
"450",4040,4,10,5,21,210,220,0,267
"451",4012,4,5,5,29,204,185,1,268
"452",4050,5,25,10,80,102,220,1,269
"453",4064,3,1,30,33,107,160,1,269
"454",4142,4,4,2,61,205,200,1,270
"455",4078,3,20,20,46,103,247,1,270
"456",4104,3,3,7,65,230,152,1,271
"457",4090,4,25,15,31,205,225,0,271
"458",4105,1,2,2,49,212,185,1,271
"459",4121,3,2,14,47,201,215,1,272
"460",4095,4,30,30,82,201,218,1,272
"461",4120,3,4,4,48,101,170,1,273
"462",4084,1,5,5,58,225,210,1,273
"463",4099,3,3,1,40,203,200,0,273
"464",4199,1,2,7,49,202,150,1,274
"465",4260,3,2,4,59,201,190,1,274
"466",4193,3,2,10,30,202,260,0,274
"467",4258,2,3,2,43,203,190,1,274
"468",4265,3,3,15,31,102,209,1,275
"469",4227,3,3,4,47,202,210,1,275
"470",4150,3,2,20,26,102,190,1,275
"471",4213,2,1,3,35,204,225,1,276
"472",4159,4,5,8,36,225,190,1,276
"473",4290,4,25,30,56,202,200,1,277
"474",4293,2,15,2,23,201,166,1,277
"475",4283,4,20,15,78,212,183,1,278
"476",4278,1,4,4,23,202,185,1,279
"477",4329,5,30,30,59,201,160,0,280
"478",4324,2,3,3,29,102,160,1,281
"479",4325,3,1,2,59,105,200,1,282
"480",4349,3,5,10,35,202,265,1,282
"481",4365,3,30,4,47,230,135,1,283
"482",4356,1,1,2,34,208,150,1,284
"483",4383,2,1,5,47,203,170,1,284
"484",4382,4,30,20,51,201,167,1,284
"485",4369,4,14,2,40,230,420,0,284
"486",4358,5,10,15,67,210,190,1,285
"487",4376,3,2,4,45,103,205,1,286
"488",4396,3,8,5,44,101,190,0,286
"489",4390,4,4,1,31,203,122,0,286
"490",4422,3,25,20,69,230,130,1,287
"491",4402,4,10,5,48,203,158,1,288
"492",4417,4,3,14,26,215,195,1,288
"493",4457,5,30,30,51,103,140,1,289
"494",4440,4,1,3,77,202,212,1,290
"495",4468,3,1,1,19,102,152,1,291
"496",4486,3,1,1,49,205,210,1,291
"497",4487,2,1,5,64,202,190,0,291
"498",4505,5,30,30,76,202,215,1,291
"499",4476,5,15,20,53,201,220,1,292
"500",4480,2,1,10,33,201,177,0,293
"501",4515,4,30,20,49,210,170,1,294
"502",4497,1,5,5,48,208,170,1,294
"503",4530,3,2,20,50,101,222,1,294
"504",4591,4,5,5,40,205,235,1,295
"505",4560,5,30,5,58,225,210,1,295
"506",4540,1,1,1,63,102,172,1,296
"507",4583,3,14,7,51,212,304,1,297
"508",4568,2,5,4,39,230,175,1,297
"509",4572,5,30,15,61,102,200,1,298
"510",4545,4,10,25,23,201,235,0,298
"511",4607,3,1,1,47,201,236,1,299
"512",4631,2,2,20,32,203,182,1,299
"513",4699,2,2,3,44,215,220,1,299
"514",4697,5,15,10,72,206,145,1,299
"515",4641,3,7,10,60,225,140,0,299
"516",4653,1,1,1,49,208,165,1,299
"517",4608,3,1,5,52,102,165,1,299
"518",4721,1,1,25,51,225,187,1,300
"519",4700,2,2,3,56,105,185,0,300
"520",4703,2,1,1,52,102,218,1,300
"521",4732,3,4,1,63,102,160,1,300
"522",4766,2,2,3,32,220,235,0,300
"523",4624,3,1,10,61,208,210,1,300
"524",4626,2,2,2,58,105,160,1,300
"525",4712,4,30,30,54,202,165,1,300
"526",4685,2,3,2,51,101,171,1,300
"527",4786,4,15,15,50,107,170,1,300
"528",4734,2,4,30,42,105,215,1,301
"529",4648,3,2,2,65,102,200,1,301
"530",4659,2,5,3,63,107,186,1,301
"531",4602,5,30,30,84,201,155,1,302
"532",4727,4,7,30,53,201,234,1,302
"533",4660,2,3,1,48,103,175,1,302
"534",4736,2,2,2,43,216,140,1,302
"535",4605,4,25,2,81,202,182,1,302
"536",4819,2,2,2,77,202,136,1,303
"537",4806,3,3,1,25,215,189,1,304
"538",4800,4,12,10,51,101,169,1,304
"539",4808,4,15,7,39,225,210,1,304
"540",4839,4,30,2,84,204,215,1,305
"541",4827,4,1,1,63,102,253,1,306
"542",5002,4,10,10,61,102,310,1,307
"543",4964,5,4,10,73,204,211,1,307
"544",5018,2,2,1,38,103,200,1,307
"545",4863,2,1,4,30,201,155,1,307
"546",4921,2,10,6,42,207,180,1,307
"547",4944,2,30,10,20,101,140,1,308
"548",4861,2,2,5,42,204,240,0,308
"549",4943,5,9,30,26,225,370,1,308
"550",4953,3,25,25,38,225,180,1,308
"551",4952,2,1,2,55,208,245,0,308
"552",4918,2,2,2,65,105,180,1,308
"553",4974,4,20,25,73,210,170,1,309
"554",5024,5,30,30,64,204,352,1,309
"555",4966,3,1,10,23,215,210,1,310
"556",4925,1,2,4,46,210,175,1,310
"557",4853,1,1,1,82,230,180,1,310
"558",4895,2,4,1,22,102,155,0,310
"559",4934,1,7,2,55,208,207,1,310
"560",5047,3,15,5,77,204,180,1,311
"561",5049,1,30,2,48,204,190,1,311
"562",5095,2,15,5,60,225,190,0,312
"563",5097,2,30,2,56,201,172,0,312
"564",5058,2,3,1,33,102,210,1,313
"565",5062,2,2,3,75,101,205,1,314
"566",5102,4,14,30,50,107,205,1,315
"567",5118,4,7,20,42,202,300,1,316
"568",5119,3,3,15,37,201,215,1,316
"569",5120,2,3,3,41,101,210,1,317
"570",5133,3,3,15,55,101,150,1,318
"571",5127,4,2,3,66,215,125,1,319
"572",5174,3,3,7,30,204,240,0,320
"573",5158,2,4,4,41,101,350,1,320
"574",5151,2,2,5,72,102,190,1,320
"575",5160,2,2,5,31,220,210,1,320
"576",5152,2,10,1,52,210,250,1,321
"577",5169,3,1,15,53,205,205,1,321
"578",5170,1,2,2,46,103,155,1,322
"579",5210,2,2,4,48,203,210,1,323
"580",5201,2,1,5,58,225,195,1,323
"581",5203,2,1,1,41,210,172,1,324
"582",5233,5,30,25,55,201,173,1,325
"583",5237,5,21,30,42,230,120,1,326
"584",5254,4,21,4,67,204,225,1,327
"585",5248,5,30,10,58,201,230,1,328
"586",5261,3,18,15,60,204,238,1,329
"587",5268,5,30,30,74,230,212,1,330
"588",5286,5,30,14,55,201,125,0,331
"589",5291,2,2,3,39,103,165,0,332
"590",5296,5,25,25,62,102,160,1,333
"591",5320,4,25,30,52,202,230,0,334
"592",5338,4,1,18,57,212,237,1,335
"593",5353,3,3,5,40,103,240,1,336
"594",5370,2,2,1,40,103,200,1,337
"595",5402,2,3,5,50,101,200,1,338
"596",5423,5,30,30,67,107,169,1,339
"597",5438,2,1,1,56,230,160,1,340
"598",5469,4,7,4,33,101,190,1,341
"599",5463,5,20,30,62,103,150,0,341
"600",5456,3,30,30,54,215,156,1,342
"601",5486,3,20,10,64,201,180,1,343
"602",5506,4,10,15,71,202,240,1,344
"603",5488,5,30,30,61,203,190,1,345
"604",5495,2,1,1,64,104,212,1,345
"605",5562,2,1,10,32,225,180,1,346
"606",5565,4,2,2,35,215,160,1,346
"607",5559,5,20,20,47,203,230,0,347
"608",5563,1,4,4,54,220,194,1,347
"609",5540,4,30,1,74,225,190,0,347
"610",5553,3,3,15,37,203,175,1,348
"611",5543,5,30,1,53,203,150,1,348
"612",5534,4,30,2,57,102,141,1,349
"613",5576,2,5,3,44,205,250,1,350
"614",5610,2,1,1,42,205,265,1,350
"615",5572,5,30,25,56,210,177,1,350
"616",5587,2,5,2,38,205,200,0,351
"617",5577,4,20,15,41,103,220,0,351
"618",5567,3,3,2,28,201,290,0,352
"619",5601,2,6,2,44,203,220,1,352
"620",5569,4,20,20,57,102,300,1,352
"621",5623,4,7,3,44,230,140,1,353
"622",5611,3,14,4,9,202,155,1,354
"623",5640,3,2,5,49,105,165,1,355
"624",5648,3,5,15,33,201,130,1,356
"625",5659,1,14,5,40,202,180,1,357
"626",5675,5,30,30,52,230,255,1,358
"627",5667,2,1,7,47,201,210,1,358
"628",5666,4,2,2,36,202,255,0,359
"629",5674,2,3,3,29,202,180,1,360
"630",5679,1,2,15,21,103,200,1,360
"631",5688,5,30,30,45,202,300,1,361
"632",5685,3,7,7,65,215,165,1,362
"633",5694,3,1,2,53,201,180,0,363
"634",5720,3,2,2,49,207,145,1,364
"635",5724,2,2,4,51,225,180,1,365
"636",5714,2,1,6,19,210,174,1,366
"637",5718,1,15,1,44,203,170,1,366
"638",5732,2,1,3,53,101,150,1,367
"639",5734,5,25,20,57,102,410,0,368
"640",5731,2,5,1,45,202,165,1,369
"641",5736,3,2,4,50,103,235,1,369
"642",5765,2,2,10,37,204,205,1,370
"643",5771,3,5,1,50,230,175,1,371
"644",5783,2,14,2,56,210,165,1,372
"645",5779,2,2,1,69,202,187,1,373
"646",5788,3,4,10,23,103,200,1,373
"647",5807,4,10,2,64,201,270,1,374
"648",5835,3,3,1,49,202,224,1,375
"649",5821,3,2,2,44,104,220,1,376
"650",5841,4,4,4,84,230,165,1,377
"651",5840,3,15,5,52,203,235,1,377
"652",5867,2,2,2,31,102,190,1,378
"653",5854,3,3,3,50,101,185,1,379
"654",5852,4,5,2,33,208,264,1,380
"655",5883,2,1,2,56,105,250,1,381
"656",5875,5,30,10,50,203,228,1,382
"657",5888,3,30,30,83,230,190,0,383
"658",5889,3,2,17,46,205,290,1,383
"659",5900,4,30,30,64,102,185,1,384
"660",5911,4,3,3,30,207,180,1,385
"661",5922,3,2,2,49,225,190,1,386
"662",5924,4,30,6,79,107,205,0,387
"663",5936,2,1,2,33,103,188,1,388
"664",5937,4,5,10,52,205,280,1,389
"665",5943,3,10,2,31,208,185,1,389
"666",5971,4,1,15,51,201,260,1,390
"667",5979,2,1,2,51,220,230,1,391
"668",5998,3,2,1,34,102,215,1,392
"669",6027,3,4,2,33,102,205,1,393
"670",6067,4,23,25,30,228,237,1,394
"671",6063,5,30,10,60,202,190,1,394
"672",6066,5,30,15,73,204,206,1,394
"673",6064,4,5,1,59,105,170,1,394
"674",6069,3,2,30,33,215,174,1,395
"675",6074,3,5,5,63,230,217,0,396
"676",6073,3,1,2,31,201,230,1,396
"677",6078,2,1,2,32,102,165,0,397
"678",6059,1,1,1,48,107,187,1,397
"679",6115,2,1,7,62,202,230,1,398
"680",6106,1,29,29,97,230,280,1,398
"681",6098,4,30,5,51,201,235,1,399
"682",6118,3,30,30,30,210,185,0,400
"683",6136,3,5,1,40,101,230,1,401
"684",6153,3,20,10,79,106,182,1,402
"685",6147,3,2,2,52,220,180,1,403
"686",6144,4,30,15,33,210,190,1,404
"687",6162,4,2,7,53,205,230,1,405
"688",6156,5,15,2,67,103,215,1,405
"689",6175,2,3,1,60,203,170,0,406
"690",6185,4,2,2,43,202,300,1,407
"691",6219,2,2,30,39,101,140,1,408
"692",6223,3,30,30,56,201,185,1,409
"693",6205,4,30,30,38,220,150,1,409
"694",6242,2,2,5,36,205,152,0,410
"695",6267,3,1,1,48,102,185,1,411
"696",6284,3,2,30,82,230,200,1,412
"697",6304,3,20,20,64,220,250,1,413
"698",6293,3,4,2,56,225,200,1,414
"699",6296,2,1,5,33,203,200,0,414
"700",6313,5,30,30,81,104,220,1,415
"701",6307,2,5,2,60,107,220,1,415
"702",6309,2,7,2,70,230,245,1,415
"703",6316,4,30,30,52,230,175,0,416
"704",6341,4,2,30,57,201,188,0,417
"705",6344,2,30,1,72,212,185,1,418
"706",6337,4,15,20,62,102,185,1,418
"707",6354,4,7,2,55,210,180,1,419
"708",6362,4,15,15,85,202,100,1,420
"709",6371,5,20,30,19,102,150,0,421
"710",6368,3,30,30,59,101,190,1,422
"711",6369,3,30,30,61,230,230,1,423
"712",6376,4,8,3,47,105,170,1,423
"713",6392,3,5,30,48,205,135,1,424
"714",6403,5,29,30,32,107,230,1,425
"715",6399,1,5,5,40,107,200,1,426
"716",6416,2,30,7,39,202,225,1,427
"717",6426,2,1,7,64,201,190,1,428
"718",6429,3,7,5,43,202,215,0,428
"719",6437,2,2,5,48,205,155,1,429
"720",6439,5,30,30,80,215,180,0,430
"721",6446,2,30,30,45,201,200,1,431
"722",6471,4,6,1,63,201,185,1,432
"723",6472,2,30,30,42,101,146,1,433
"724",6476,2,2,3,38,220,180,1,434
"725",6508,3,1,8,67,225,260,1,435
"726",6510,5,30,30,63,201,180,1,436
"727",6538,2,1,1,43,106,175,1,437
"728",6547,4,7,2,67,101,242,1,438
"729",6582,4,30,8,80,225,190,1,439
"730",6607,5,30,30,58,102,148,1,439
"731",6580,2,2,2,46,101,175,1,440
"732",6589,3,20,10,90,230,160,0,441
"733",6588,3,5,5,55,102,190,1,441
"734",6611,3,30,3,52,102,210,1,442
"735",6628,4,3,30,65,202,200,0,442
"736",6632,2,1,14,39,105,265,0,443
"737",6625,2,5,5,53,107,195,1,443
"738",6661,2,2,5,36,202,175,1,444
"739",6704,2,10,20,44,202,300,0,445
"740",6695,2,1,1,46,204,210,1,446
"741",6699,4,7,30,58,204,274,1,447
"742",6728,4,9,2,74,203,198,1,448
"743",6719,3,14,7,54,204,280,1,448
"744",6732,4,10,1,72,102,174,1,448
"745",6711,5,30,30,52,201,223,1,448
"746",6713,1,1,12,35,104,180,1,449
"747",6712,5,30,30,48,201,224,1,449
"748",6738,3,30,15,38,215,210,1,450
"749",6909,5,30,30,44,215,212,0,451
"750",6764,3,3,14,40,203,227,1,451
"751",6761,4,20,20,83,202,150,1,451
"752",6771,2,2,3,58,107,175,1,451
"753",6883,4,2,1,67,101,220,1,451
"754",6830,4,30,30,48,102,200,1,451
"755",6768,3,28,15,47,102,164,1,451
"756",6765,2,3,1,35,201,180,0,451
"757",6904,2,1,1,19,102,165,1,452
"758",6875,4,30,30,75,107,157,1,452
"759",6770,4,10,5,67,202,147,0,452
"760",6831,3,5,10,45,202,190,1,452
"761",6845,2,2,14,35,204,232,1,453
"762",6821,3,15,4,42,201,180,1,454
"763",6791,4,3,2,76,204,195,0,454
"764",7052,5,30,15,71,103,150,1,455
"765",7043,3,1,5,60,201,190,0,455
"766",7033,1,15,5,21,202,152,1,455
"767",6993,5,30,30,92,230,165,1,456
"768",7035,1,2,2,42,206,160,1,456
"769",6980,1,2,8,66,105,215,1,456
"770",6965,5,30,15,60,215,160,0,456
"771",6940,3,1,2,48,101,190,1,456
"772",6989,2,1,5,53,226,185,1,456
"773",6970,3,7,10,35,101,205,1,457
"774",6974,2,1,3,42,204,168,1,458
"775",6985,4,3,10,21,103,200,0,458
"776",6939,5,3,15,63,101,178,1,458
"777",7032,3,4,2,59,201,190,0,458
"778",7061,2,1,4,64,204,178,1,459
"779",7067,3,5,3,23,102,200,0,460
"780",7070,4,30,2,52,105,185,1,461
"781",7082,3,3,14,51,201,260,1,462
"782",7083,3,15,10,28,203,225,1,462
"783",7089,5,30,5,58,205,196,0,463
"784",7098,2,2,1,47,215,220,0,464
"785",7094,4,14,30,55,201,170,1,465
"786",7117,3,3,5,55,202,200,1,466
"787",7113,3,5,5,63,201,183,1,466
"788",7133,2,3,1,30,201,275,0,467
"789",7141,4,30,15,61,210,240,1,468
"790",7157,3,2,30,61,204,235,1,469
"791",7155,2,1,15,47,101,240,1,470
"792",7162,4,20,20,51,106,180,1,471
"793",7163,3,5,10,22,201,183,0,472
"794",7173,3,1,1,59,201,170,1,473
"795",7198,2,2,7,39,204,220,1,474
"796",7195,2,5,5,32,204,190,1,475
"797",7196,4,20,20,45,201,210,1,475
"798",7211,2,2,10,45,202,200,1,476
"799",7205,3,2,2,32,201,200,1,477
"800",7218,3,14,3,35,230,238,1,478
"801",7219,3,2,7,30,204,220,1,478
"802",7241,5,3,2,66,230,160,1,479
"803",7246,3,2,3,51,230,210,1,480
"804",7304,4,15,2,60,201,170,1,481
"805",7345,3,3,5,50,208,208,1,481
"806",7278,3,1,1,77,107,210,1,481
"807",7368,3,2,15,24,202,150,1,482
"808",7272,2,2,3,80,206,205,1,482
"809",7273,1,1,1,56,204,186,1,482
"810",7300,5,30,30,59,203,172,1,482
"811",7363,4,5,2,40,205,210,1,482
"812",7364,4,5,3,57,101,210,0,482
"813",7269,5,30,30,67,215,170,1,482
"814",7281,3,30,2,43,202,210,1,482
"815",7360,3,1,24,69,230,168,1,483
"816",7378,1,1,3,33,204,255,1,484
"817",7370,4,30,30,31,107,140,1,484
"818",7385,2,2,2,38,104,200,1,485
"819",7389,4,1,2,50,207,280,1,486
"820",7388,2,2,3,45,201,175,1,486
"821",7390,3,4,6,47,202,285,1,487
"822",7384,3,2,3,34,203,250,1,487
"823",7409,5,10,10,88,101,130,1,488
"824",7405,4,30,30,59,107,175,1,489
"825",7447,5,30,30,63,201,165,1,490
"826",7470,4,30,10,67,203,180,1,491
"827",7476,3,30,30,73,101,200,1,492
"828",7495,2,1,3,25,101,145,1,493
"829",7509,4,30,15,54,202,120,1,494
"830",7531,4,7,3,30,203,265,0,495
"831",7546,2,14,7,71,101,190,1,496
"832",7548,3,3,30,36,103,230,1,497
"833",7544,1,2,7,40,201,200,1,498
"834",7581,3,30,30,49,201,134,1,499
"835",7580,2,2,1,36,202,160,1,500
"836",7582,4,29,5,41,230,150,1,500
"837",7614,5,20,20,52,201,150,1,501
"838",7623,4,30,3,82,230,165,1,501
"839",7615,3,3,5,40,203,210,1,502
"840",7629,2,2,3,55,202,173,1,503
"841",7652,4,30,30,57,230,143,1,504
"842",7698,1,5,2,22,204,184,1,505
"843",7676,4,14,3,25,208,158,1,505
"844",7696,5,21,30,65,230,120,1,505
"845",7700,4,7,3,75,102,180,1,506
"846",7689,4,1,30,47,212,250,1,506
"847",7662,2,2,10,43,202,227,1,506
"848",7712,2,5,2,22,101,190,1,507
"849",7708,5,30,30,72,201,250,1,507
"850",7707,3,7,7,32,201,255,1,508
"851",7717,2,4,21,41,230,220,1,509
"852",7709,2,25,5,58,102,270,0,509
"853",7731,3,1,4,25,210,175,1,510
"854",7862,2,1,1,33,204,172,1,511
"855",7808,5,15,30,59,205,260,1,511
"856",7798,2,4,7,41,103,167,1,512
"857",7812,1,20,25,38,101,215,1,512
"858",7869,2,3,2,65,230,193,1,512
"859",7796,3,15,15,55,104,155,1,513
"860",7849,2,2,2,35,102,155,1,513
"861",7832,2,3,1,54,106,175,1,513
"862",7819,4,6,15,52,105,185,1,513
"863",7769,4,12,12,62,228,200,0,514
"864",7846,2,2,2,63,201,215,1,514
"865",7840,1,2,5,21,203,210,1,514
"866",7895,3,7,2,27,220,150,1,515
"867",7904,3,30,20,50,202,241,1,515
"868",7899,4,10,5,84,102,160,1,516
"869",7886,4,10,3,74,107,174,1,517
"870",7906,4,4,2,62,201,214,1,517
"871",7893,5,30,10,91,230,130,1,518
"872",7927,2,5,5,22,101,150,1,519
"873",7915,3,2,6,44,102,195,1,519
"874",7929,3,1,5,61,201,190,1,520
"875",7967,2,2,2,68,102,160,1,521
"876",7969,3,10,10,75,202,180,0,522
"877",7991,3,2,1,39,201,240,1,523
"878",7970,1,7,30,58,104,222,1,523
"879",8003,4,3,2,53,106,186,0,523
"880",8017,3,10,10,43,210,250,1,524
"881",8018,4,25,15,37,101,260,1,524
"882",8039,4,3,3,87,201,170,1,525
"883",8038,4,30,25,52,210,200,1,525
"884",8049,2,10,5,24,204,220,1,525
"885",8064,5,30,20,49,208,168,1,526
"886",8071,2,3,3,23,202,180,0,527
"887",8084,4,29,10,61,230,190,0,527
"888",8060,2,4,2,18,102,185,0,527
"889",8070,1,2,2,64,201,158,1,527
"890",8093,5,30,30,60,202,210,1,528
"891",8101,2,30,5,68,210,153,1,529
"892",8110,5,20,2,80,102,170,1,530
"893",8128,4,15,25,74,202,165,1,531
"894",8142,2,2,1,58,202,200,1,531
"895",8117,1,14,2,31,220,140,1,532
"896",8191,3,7,7,63,107,198,1,533
"897",8167,3,5,5,84,202,145,1,533
"898",8157,5,30,10,63,107,168,1,534
"899",8208,2,5,2,52,101,205,1,535
"900",8236,3,10,2,39,102,170,1,535
"901",8197,5,2,1,89,203,200,1,536
"902",8218,2,2,5,48,101,170,0,536
"903",8221,4,30,20,54,215,154,0,536
"904",8223,4,5,15,50,106,200,1,537
"905",8201,3,2,3,43,210,205,0,537
"906",8250,5,30,30,62,201,241,1,538
"907",8256,4,30,30,38,210,215,1,538
"908",8252,3,30,10,50,226,156,1,539
"909",8257,3,2,2,29,103,235,1,539
"910",8276,2,1,1,45,102,250,1,540
"911",8293,3,6,4,54,101,160,1,541
"912",8285,5,10,5,68,210,254,1,542
"913",8338,1,30,15,41,107,140,1,543
"914",8305,1,3,4,38,101,145,0,544
"915",8324,2,28,3,31,106,190,1,545
"916",8349,4,15,5,57,203,173,1,546
"917",8348,4,10,4,59,205,250,1,547
"918",8360,4,2,2,37,101,200,1,548
"919",8388,2,2,5,23,210,265,1,549
"920",8393,5,20,25,50,101,250,1,549
"921",8398,4,15,4,61,215,180,1,550
"922",8406,2,1,2,76,101,185,1,550
"923",8396,3,4,5,53,210,200,1,551
"924",8415,2,4,2,67,230,250,1,552
"925",8423,2,4,1,49,101,160,1,553
"926",8440,2,2,20,20,203,138,1,554
"927",8441,3,2,28,32,203,255,1,555
"928",8443,4,30,30,43,103,286,1,556
"929",8452,2,1,1,79,220,200,1,557
"930",8449,3,1,1,38,203,285,1,558
"931",8451,2,15,26,45,101,135,1,559
"932",8474,2,6,3,21,107,250,1,560
"933",8480,2,8,8,74,107,207,1,561
"934",8496,1,4,5,18,201,145,0,562
"935",8505,5,30,30,52,202,200,0,563
"936",8519,2,20,2,26,107,205,1,564
"937",8524,3,2,1,53,201,250,1,564
"938",8528,2,2,2,39,210,188,1,565
"939",8521,5,29,25,47,101,240,1,565
"940",8516,2,3,15,39,102,225,1,566
"941",8523,5,30,30,80,103,172,0,567
"942",8539,3,10,3,38,104,350,1,568
"943",8573,2,2,5,45,203,205,1,569
"944",8563,4,30,30,51,103,220,1,569
"945",8608,2,3,4,32,103,210,1,570
"946",8591,2,2,2,30,202,150,1,571
"947",8625,3,5,2,54,203,155,0,572
"948",8636,3,30,30,60,104,190,1,573
"949",8646,3,2,2,42,102,240,0,574
"950",8653,5,30,30,58,202,190,1,575
"951",8657,4,25,15,32,101,450,1,576
"952",8661,2,28,25,57,204,160,1,577
"953",8669,4,5,7,39,230,300,1,578
"954",8675,4,15,10,63,202,210,1,579
"955",8677,2,1,2,60,202,195,1,580
"956",8685,4,30,10,71,101,155,1,581
"957",8704,2,2,7,68,225,176,1,582
"958",8688,3,1,2,20,205,180,1,583
"959",8691,3,2,1,56,230,180,1,584
"960",8737,2,2,15,50,210,205,1,585
"961",8729,5,30,30,51,201,160,0,586
"962",8749,5,30,4,88,230,173,1,587
"963",8757,4,5,3,68,201,180,1,588
"964",8759,2,2,4,28,202,200,1,588
"965",8770,3,7,1,36,212,205,1,589
"966",8773,4,15,10,60,105,180,1,590
"967",8771,2,1,5,19,205,250,0,590
"968",8787,2,2,12,41,104,210,0,591
"969",8800,3,16,1,40,205,200,1,592
"970",8792,4,1,1,28,230,120,1,592
"971",8830,2,2,3,32,103,145,1,593
"972",8819,3,1,1,51,201,285,1,593
"973",8811,3,14,10,44,201,286,1,594
"974",8826,5,30,15,60,107,175,1,595
"975",8832,2,2,1,39,201,199,1,595
"976",8841,2,2,1,22,102,180,1,596
"977",8858,2,7,3,50,103,170,1,596
"978",8864,4,30,30,47,107,175,1,597
"979",8876,3,2,2,64,227,220,1,598
"980",8872,2,1,4,36,203,205,1,599
"981",8879,1,5,1,29,204,230,1,599
"982",8909,3,2,4,58,220,182,1,600
"983",8920,3,2,10,48,201,205,1,601
"984",8921,3,7,3,83,104,189,0,601
"985",8928,4,2,10,54,203,230,1,601
"986",8930,5,15,1,60,202,130,1,602
"987",8931,3,2,3,77,103,190,1,603
"988",8923,5,30,30,68,230,189,1,603
"989",8932,3,4,30,62,201,220,0,603
"990",8969,1,2,1,55,205,194,1,604
"991",8959,3,1,2,26,203,210,1,605
"992",8958,5,30,30,53,107,250,1,605
"993",8986,3,10,2,38,101,250,1,606
"994",9020,3,5,2,74,230,172,0,607
"995",9019,4,15,30,21,101,110,0,608
"996",9008,4,15,15,47,205,150,0,609
"997",9029,3,2,3,31,204,170,1,610
"998",9026,3,6,20,20,102,220,0,611
"999",9049,3,2,5,24,203,180,1,612
"1000",9051,4,15,10,51,101,145,1,612
"1001",9053,3,1,5,34,102,160,1,613
"1002",9055,2,3,5,19,215,135,1,613
"1003",9089,2,1,2,30,106,210,1,614
"1004",9100,4,28,28,45,203,155,1,615
"1005",9084,5,14,4,48,203,178,1,615
"1006",9092,3,10,3,50,102,215,1,616
"1007",9093,3,15,8,25,204,185,1,617
"1008",9123,3,30,30,73,201,180,1,618
"1009",9130,5,30,15,58,101,195,0,619
"1010",9141,2,8,2,64,230,150,1,620
"1011",9143,2,5,2,20,202,130,1,621
"1012",9133,3,4,3,57,101,130,1,622
"1013",9162,3,2,28,41,204,285,1,623
"1014",9151,3,15,15,45,201,240,1,623
"1015",9178,2,8,5,48,103,185,1,624
"1016",9199,2,2,25,35,101,190,0,624
"1017",9166,3,1,2,52,205,225,1,625
"1018",9172,4,30,15,82,103,204,1,626
"1019",9195,4,15,10,74,103,165,1,626
"1020",9240,2,2,2,63,101,170,1,627
"1021",9249,3,2,2,53,104,150,1,628
"1022",9265,4,5,5,51,201,250,1,629
"1023",9264,2,3,10,26,210,210,1,630
"1024",9281,5,15,10,65,230,148,1,631
"1025",9275,2,2,4,41,203,205,1,631
"1026",9287,2,3,3,55,212,200,1,632
"1027",9294,1,10,10,60,202,175,0,633
"1028",9286,1,7,10,19,204,150,1,633
"1029",9382,2,2,1,24,202,210,1,634
"1030",9333,2,7,5,36,230,160,1,634
"1031",9494,3,2,1,48,212,185,1,634
"1032",9403,2,1,25,64,107,210,0,634
"1033",9356,2,2,15,54,101,240,1,635
"1034",9419,2,1,30,60,208,195,1,635
"1035",9438,5,15,25,47,220,190,1,635
"1036",9355,4,15,10,26,103,160,1,635
"1037",9465,2,4,1,56,101,190,0,635
"1038",9393,2,2,2,37,103,210,1,636
"1039",9358,5,12,25,67,220,186,0,636
"1040",9469,4,10,10,55,105,170,1,636
"1041",9373,1,1,1,42,205,190,1,636
"1042",9422,4,10,5,60,102,234,1,636
"1043",9363,2,1,2,52,203,175,1,637
"1044",9517,2,1,1,61,103,167,1,638
"1045",9531,3,1,3,47,102,180,0,639
"1046",9536,3,4,30,49,104,270,1,640
"1047",9538,2,1,5,50,103,160,1,640
"1048",9537,3,10,14,41,201,181,1,641
"1049",9550,5,30,30,54,230,123,1,642
"1050",9575,3,1,4,32,102,240,1,643
"1051",9583,5,30,30,75,210,228,1,644
"1052",9598,2,7,1,45,203,172,1,645
"1053",9601,2,1,1,55,104,170,0,646
"1054",9604,4,15,3,71,102,200,1,647
"1055",9606,3,1,5,57,225,220,1,648
"1056",9633,3,7,7,37,103,213,1,649
"1057",9652,5,30,7,74,225,180,1,650
"1058",9663,2,1,1,65,210,185,1,651
"1059",9689,2,2,2,53,106,200,1,652
"1060",9683,4,15,3,53,205,200,0,652
"1061",9667,3,5,5,21,229,165,1,653
"1062",9706,2,15,1,70,203,233,1,654
"1063",9717,5,30,30,49,203,130,1,655
"1064",9722,3,2,14,26,202,190,1,655
"1065",9716,5,20,1,59,220,245,1,656
"1066",9771,5,30,15,61,103,150,0,657
"1067",9890,2,1,1,62,202,200,0,658
"1068",9801,2,1,2,47,101,220,1,658
"1069",9804,3,14,7,33,202,212,1,658
"1070",9852,2,5,15,35,101,180,1,659
"1071",9778,1,1,4,54,103,258,1,659
"1072",9860,2,1,2,31,105,160,1,660
"1073",9819,2,2,2,57,101,295,1,660
"1074",9827,2,1,1,60,220,185,1,660
"1075",9781,4,5,1,26,103,170,1,660
"1076",9779,4,30,20,48,230,138,1,660
"1077",9876,3,3,2,58,230,150,1,661
"1078",9906,2,7,30,27,201,195,1,662
"1079",9917,3,15,8,39,204,215,1,663
"1080",9925,5,30,30,68,230,194,1,664
"1081",9936,5,30,30,66,201,200,0,665
"1082",9943,2,2,2,41,215,215,1,666
"1083",9949,4,5,5,57,107,140,1,667
"1084",9950,3,1,3,79,230,230,1,667
"1085",9947,4,30,30,54,212,190,1,668
"1086",9952,3,10,7,53,230,170,1,668
"1087",9962,3,10,15,56,220,250,1,669
"1088",9982,3,5,30,48,101,165,1,670
"1089",10005,4,30,2,72,106,250,1,670
"1090",9988,4,15,25,65,201,160,1,671
"1091",9979,2,1,5,24,205,210,0,672
"1092",10001,4,21,7,75,104,208,1,672
"1093",9978,3,5,5,58,202,350,1,672
"1094",10045,5,30,30,60,205,255,1,673
"1095",10042,3,2,24,50,107,160,1,673
"1096",10065,2,1,2,42,220,179,1,674
"1097",10063,5,15,2,89,102,160,1,674
"1098",10071,1,2,1,58,203,175,1,675
"1099",10059,3,14,30,29,101,200,1,676
"1100",10115,4,20,20,22,201,135,1,677
"1101",10108,1,1,2,53,103,170,1,678
"1102",10129,2,3,2,47,102,175,1,679
"1103",10096,4,15,30,48,202,199,0,679
"1104",10140,3,3,1,56,101,190,1,680
"1105",10151,3,2,5,62,101,245,1,681
"1106",10134,1,30,15,27,101,178,1,682
"1107",10164,3,10,30,51,101,208,1,683
"1108",10190,4,3,15,50,103,290,1,684
"1109",10228,2,2,1,46,103,220,1,685
"1110",10217,3,2,4,53,204,185,1,686
"1111",10232,3,2,25,26,210,245,1,686
"1112",10234,5,30,30,38,103,155,1,687
"1113",10242,2,2,30,29,202,205,0,687
"1114",10220,3,2,2,72,204,170,1,688
"1115",10233,5,14,7,56,204,203,0,688
"1116",10235,3,1,1,48,205,230,1,688
"1117",10255,5,30,30,70,201,153,1,689
"1118",10281,4,30,5,58,203,202,0,690
"1119",10280,3,1,1,57,106,190,1,691
"1120",10286,3,2,3,58,107,170,1,692
"1121",10306,2,30,6,68,212,208,1,693
"1122",10297,4,2,1,54,205,240,1,694
"1123",10335,3,4,10,44,205,168,1,695
"1124",10327,4,30,30,43,230,130,1,696
"1125",10343,3,30,30,41,104,209,1,697
"1126",10345,1,1,5,49,101,160,1,697
"1127",10358,2,2,9,37,204,220,1,698
"1128",10363,4,30,30,55,201,193,1,699
"1129",10373,3,1,3,36,103,238,1,700
"1130",10374,4,7,30,29,201,165,1,701
"1131",10410,5,30,10,62,202,168,1,702
"1132",10493,3,7,10,52,201,125,1,703
"1133",10497,4,6,5,62,203,190,1,703
"1134",10478,3,4,30,43,101,195,1,703
"1135",10455,3,10,20,35,104,180,1,704
"1136",10454,3,15,7,58,202,175,1,704
"1137",10463,4,2,5,44,217,160,0,704
"1138",10543,1,5,1,66,225,172,1,705
"1139",10549,5,30,10,63,230,240,1,705
"1140",10491,2,4,5,36,202,265,1,705
"1141",10467,3,1,7,46,203,265,1,705
"1142",10421,4,10,10,57,203,220,1,706
"1143",10427,4,20,5,62,203,124,1,706
"1144",10532,4,5,2,53,208,215,1,706
"1145",10524,3,2,2,24,202,185,1,706
"1146",10545,2,5,2,34,101,185,0,706
"1147",10451,1,8,2,50,105,210,1,706
"1148",10520,4,14,30,26,205,160,0,706
"1149",10589,2,7,15,68,101,190,1,707
"1150",10590,3,1,2,46,205,140,1,708
"1151",10604,2,1,30,40,103,145,0,709
"1152",10609,2,3,2,58,203,165,1,710
"1153",10628,4,30,4,38,202,170,1,711
"1154",10621,3,1,2,44,101,190,1,712
"1155",10632,2,5,5,53,201,130,1,713
"1156",10633,3,1,1,67,201,170,1,714
"1157",10640,1,3,30,29,101,190,0,715
"1158",10645,5,30,30,59,204,185,1,716
"1159",10670,3,3,2,34,202,150,1,717
"1160",10676,3,2,5,37,202,228,1,718
"1161",10701,5,30,30,68,101,180,1,719
"1162",10741,2,3,6,85,201,132,1,720
"1163",10739,2,5,29,62,220,130,1,720
"1164",10762,2,30,5,81,107,150,0,721
"1165",10753,3,5,7,54,105,156,1,722
"1166",10768,4,30,14,63,101,145,1,723
"1167",10759,4,30,7,61,204,121,1,723
"1168",10797,5,30,30,60,202,165,1,724
"1169",10791,3,3,5,67,203,145,1,724
"1170",10780,4,4,5,30,203,160,0,725
"1171",10793,2,5,30,34,202,125,1,725
"1172",10802,5,30,30,59,202,142,1,726
"1173",10808,3,3,7,37,201,180,1,727
"1174",10807,1,17,20,32,204,130,1,728
"1175",10824,1,1,2,36,101,125,1,729
"1176",10825,3,2,1,42,104,130,1,730
"1177",10838,1,2,2,37,213,104,1,731
"1178",10846,4,15,15,59,215,170,1,732
"1179",10845,3,2,3,28,201,240,0,733
"1180",10864,3,2,2,39,220,325,1,734
"1181",10861,2,1,7,38,101,145,1,735
"1182",10887,5,15,30,54,202,210,1,736
"1183",10875,3,30,21,84,202,130,0,736
"1184",10879,2,4,7,26,102,135,1,737
"1185",10870,5,30,10,78,202,105,0,737
"1186",10877,3,10,30,42,205,285,1,737
"1187",10893,5,18,6,51,201,250,0,738
"1188",10910,4,21,7,47,212,115,1,738
"1189",10895,2,4,10,48,101,140,1,738
"1190",10919,4,30,2,55,204,263,0,739
"1191",10914,3,2,30,28,103,200,1,740
"1192",10933,2,21,10,44,230,140,1,741
"1193",10936,4,30,30,60,220,180,0,742
"1194",10932,4,28,30,53,202,150,1,743
"1195",10926,3,5,30,30,201,135,1,743
"1196",10974,3,4,15,52,230,115,1,744
"1197",10950,1,14,14,77,101,152,1,745
"1198",10982,2,2,4,79,101,129,1,746
"1199",10983,3,6,4,57,230,122,1,746
"1200",10973,4,2,30,48,222,140,1,746
"1201",11020,5,30,30,64,101,200,1,747
"1202",11025,3,1,10,44,204,185,0,748
"1203",11035,3,3,4,69,203,184,1,749
"1204",11048,1,30,3,62,201,165,1,750
"1205",11037,2,1,5,37,103,145,1,750
"1206",11041,1,2,15,50,105,135,1,751
"1207",11077,1,2,10,38,202,109,1,752
"1208",11072,3,5,30,59,202,169,1,753
"1209",11083,3,5,15,77,104,175,1,754
"1210",11124,3,5,20,49,212,220,1,755
"1211",11119,4,25,25,58,201,150,1,756
"1212",11118,1,2,4,56,101,150,1,756
"1213",11121,4,15,20,66,204,230,0,757
"1214",11132,3,10,3,67,105,165,1,758
"1215",11134,3,15,3,67,102,176,1,759
"1216",11145,1,3,15,51,202,168,1,759
"1217",11154,4,5,1,57,214,280,0,760
"1218",11155,3,2,3,69,104,145,1,760
"1219",11177,5,30,30,70,207,150,1,761
"1220",11178,4,7,15,67,209,129,1,761
"1221",11200,3,10,2,65,105,175,1,762
"1222",11188,2,2,20,42,202,155,1,763
"1223",11194,5,29,15,67,101,155,0,763
"1224",11212,4,5,5,39,102,121,1,764
"1225",11203,3,5,2,32,201,175,1,765
"1226",11210,3,4,3,35,205,215,1,766
"1227",11206,3,3,1,48,202,154,1,767
"1228",11292,4,3,2,34,201,128,1,768
"1229",11252,5,30,14,70,101,98,1,768
"1230",11294,4,5,10,72,101,110,1,769
"1231",11274,2,30,7,29,201,120,1,769
"1232",11298,4,10,10,33,204,362,1,770
"1233",11306,3,6,1,43,203,135,1,770
"1234",11228,2,2,30,37,203,150,1,771
"1235",11308,2,5,15,65,202,120,1,771
"1236",11364,2,2,3,77,104,148,1,772
"1237",11366,2,10,4,72,215,111,0,772
"1238",11371,4,10,20,32,201,210,1,772
"1239",11340,4,20,29,52,202,170,1,773
"1240",11326,3,3,15,59,103,120,1,773
"1241",11324,3,13,8,45,104,125,1,773
"1242",11319,2,3,20,65,202,170,1,773
"1243",11331,2,1,1,30,202,127,1,773
"1244",11315,2,1,1,49,102,112,1,773
"1245",11427,2,2,10,52,215,155,1,774
"1246",11406,3,1,4,42,210,105,1,774
"1247",11393,4,30,30,58,107,155,1,775
"1248",11397,3,3,8,18,102,147,0,775
"1249",11389,2,1,7,48,220,122,1,775
"1250",11395,2,5,2,83,225,87,1,775
"1251",12214,4,2,10,53,107,152,1,776
"1252",12065,3,10,10,83,202,158,1,776
"1253",11460,3,2,2,59,205,190,1,776
"1254",11698,4,10,3,51,203,113,1,776
"1255",11493,4,15,7,34,203,120,1,776
"1256",11843,2,30,30,25,107,115,1,776
"1257",12276,2,3,5,61,205,159,0,776
"1258",11496,3,6,20,33,205,160,1,776
"1259",11646,1,4,10,55,107,165,0,776
"1260",11589,4,20,6,31,205,240,0,776
"1261",11845,2,4,4,42,101,170,1,776
"1262",12033,4,29,29,77,205,150,1,776
"1263",11709,3,30,10,77,201,180,1,776
"1264",11970,3,2,30,65,207,220,1,776
"1265",11893,1,1,1,63,101,170,1,776
"1266",11798,4,20,20,82,101,170,1,776
"1267",12257,3,5,3,40,203,180,0,776
"1268",11492,3,3,1,60,201,200,0,776
"1269",11708,2,1,2,36,201,143,1,776
"1270",11559,3,7,4,21,103,210,1,777
"1271",11828,2,10,2,46,204,113,1,777
"1272",12272,4,12,4,40,206,110,1,777
"1273",11774,4,2,3,55,201,205,1,777
"1274",11444,2,5,2,66,212,170,1,777
"1275",11769,3,5,5,58,205,147,0,777
"1276",11759,4,30,30,46,103,141,1,777
"1277",11440,3,1,3,25,101,140,1,777
"1278",11445,3,5,10,29,102,95,0,777
"1279",12173,2,1,27,39,202,164,1,777
"1280",11880,3,10,2,62,201,200,1,777
"1281",11690,2,3,10,50,202,108,1,777
"1282",11834,3,2,15,49,202,250,0,777
"1283",11946,3,10,4,75,210,148,1,777
"1284",11688,3,5,30,58,220,165,1,777
"1285",11678,1,1,3,60,103,178,1,777
"1286",11439,4,7,14,30,102,200,0,777
"1287",11653,2,7,30,37,202,115,1,777
"1288",11687,3,10,2,52,102,160,1,777
"1289",11522,2,3,1,52,105,150,0,777
"1290",11829,5,28,20,53,202,177,1,777
"1291",11689,2,4,1,43,101,148,1,777
"1292",11944,1,4,3,28,104,200,1,777
"1293",11816,3,1,3,42,107,150,1,778
"1294",12016,2,1,1,34,205,200,1,778
"1295",12229,5,30,30,59,201,170,1,778
"1296",12015,3,2,4,50,202,140,1,778
"1297",12110,4,15,30,55,230,120,0,778
"1298",11745,4,10,30,56,104,146,1,778
"1299",12283,2,10,2,62,205,140,1,778
"1300",12179,4,15,3,65,201,200,1,778
"1301",11743,2,2,5,63,204,165,1,778
"1302",12143,4,20,7,40,204,105,1,778
"1303",12167,4,15,30,40,201,250,1,778
"1304",11651,2,2,2,72,105,138,1,778
"1305",11925,4,3,5,56,201,140,1,778
"1306",11813,4,15,10,54,201,180,1,778
"1307",11823,2,5,30,67,107,130,0,778
"1308",11611,2,1,7,33,105,220,1,778
"1309",11751,5,30,5,51,230,140,0,778
"1310",12045,2,2,5,56,201,180,1,778
"1311",12056,5,14,14,64,102,246,0,778
"1312",11866,5,25,20,36,203,150,1,778
"1313",11748,1,2,2,23,205,135,1,778
"1314",11740,2,3,5,52,101,240,1,778
"1315",11767,2,5,4,26,203,160,1,778
"1316",11922,2,2,10,42,201,150,1,778
"1317",11590,2,3,4,50,105,170,0,779
"1318",12260,2,3,5,40,201,117,1,779
"1319",11811,3,30,30,46,203,145,0,779
"1320",11725,3,25,10,79,201,192,1,779
"1321",11534,5,30,30,58,102,150,1,779
"1322",11727,2,3,5,44,202,270,0,779
"1323",11985,2,2,2,63,215,148,1,779
"1324",11737,3,10,10,36,201,165,1,779
"1325",12067,2,5,7,38,201,185,1,779
"1326",11719,3,6,14,22,104,160,1,779
"1327",11631,4,20,20,52,201,185,1,779
"1328",11989,1,4,7,41,104,132,1,779
"1329",11897,4,30,30,48,202,210,1,779
"1330",11570,5,10,30,62,203,133,0,779
"1331",12197,2,2,2,42,202,125,1,779
"1332",12070,4,10,20,73,105,139,0,779
"1333",12263,1,1,5,40,103,155,1,779
"1334",11852,4,30,15,46,215,170,1,779
"1335",12200,4,4,3,79,230,135,1,779
"1336",11993,2,2,20,39,102,285,1,779
"1337",12001,3,3,3,41,201,220,1,779
"1338",11609,3,15,30,49,203,290,0,779
"1339",12288,2,1,2,45,202,225,1,780
"1340",12294,5,30,30,95,230,104,1,780
"1341",12300,4,6,1,68,202,120,1,781
"1342",12334,4,15,15,69,205,175,1,782
"1343",12327,2,1,2,47,103,130,1,783
"1344",12380,3,3,7,50,205,180,0,784
"1345",12371,1,7,7,53,205,128,1,785
"1346",12342,3,30,30,27,101,180,1,785
"1347",12356,4,15,30,25,215,149,1,785
"1348",12341,2,10,5,22,102,166,0,785
"1349",12390,4,30,30,68,201,170,1,786
"1350",12430,4,5,7,49,201,290,0,787
"1351",12421,3,20,2,65,215,158,1,788
"1352",12426,2,25,28,55,215,138,1,788
"1353",12436,3,1,4,30,201,235,0,789
"1354",12433,4,30,10,46,101,130,1,790
"1355",12457,2,1,2,55,202,160,1,791
"1356",12481,2,10,3,42,101,150,1,792
"1357",12486,3,15,30,55,202,200,1,792
"1358",12490,3,21,15,49,203,204,0,793
"1359",12518,3,16,15,52,215,160,0,794
"1360",12522,2,15,3,61,220,140,1,795
"1361",12562,3,1,1,69,201,165,1,796
"1362",12540,4,10,15,55,215,100,1,796
"1363",12537,4,2,1,47,201,175,1,797
"1364",12578,2,1,4,53,102,130,1,798
"1365",12576,1,1,10,63,201,125,1,798
"1366",12601,2,5,10,43,201,185,1,798
"1367",12573,2,3,7,66,204,150,0,799
"1368",12597,3,1,1,65,209,195,1,800
"1369",12608,2,2,15,40,215,170,1,800
"1370",12604,2,2,2,42,204,135,1,800
"1371",12574,2,1,5,44,206,145,0,800
"1372",12635,3,15,5,68,101,140,1,801
"1373",12613,2,2,30,52,102,135,1,802
"1374",12632,4,4,20,47,104,195,0,803
"1375",12620,2,10,30,47,101,115,0,803
"1376",12666,1,1,4,31,203,128,1,804
"1377",12652,4,20,15,50,220,108,1,805
"1378",12660,1,1,4,46,230,120,0,806
"1379",12678,3,10,4,77,101,165,1,807
"1380",12680,3,7,10,66,217,155,0,807
"1381",12681,3,6,6,57,202,170,1,808
"1382",12690,1,20,10,79,202,120,1,809
"1383",12744,2,2,7,26,202,125,1,810
"1384",12737,3,1,10,48,103,160,1,811
"1385",12739,2,4,1,54,230,100,1,811
"1386",12704,3,1,2,28,201,250,1,811
"1387",12729,4,30,30,63,202,210,1,812
"1388",12716,1,2,2,34,107,168,1,813
"1389",12733,2,2,20,51,104,150,1,813
"1390",12732,1,1,1,57,202,140,0,813
"1391",12776,3,14,6,62,201,260,0,814
"1392",12789,3,1,2,43,202,190,0,814
"1393",12791,4,30,30,52,210,200,1,815
"1394",12779,3,10,10,41,215,190,1,815
"1395",12769,4,30,5,36,205,127,1,815
"1396",12763,3,1,2,36,203,175,1,816
"1397",12760,5,28,20,48,201,120,1,816
"1398",12884,3,2,7,43,204,179,1,817
"1399",12816,2,3,1,42,202,186,1,817
"1400",12877,4,10,5,59,201,196,1,817
"1401",12901,3,2,30,52,201,140,1,817
"1402",12849,3,7,30,36,222,82,1,818
"1403",12807,2,2,7,28,205,115,1,818
"1404",12897,4,20,3,80,201,182,1,818
"1405",12846,1,7,20,33,103,165,1,818
"1406",12908,2,3,20,29,209,140,0,818
"1407",12809,3,2,20,60,101,160,1,819
"1408",12912,2,2,1,36,102,115,1,819
"1409",12853,2,1,1,39,212,130,1,819
"1410",12854,2,1,5,54,102,150,1,819
"1411",12874,3,2,5,49,102,170,1,819
"1412",12966,3,15,30,44,208,163,1,820
"1413",13125,3,5,2,57,203,102,1,820
"1414",13093,4,30,2,57,201,180,1,820
"1415",13126,4,5,3,57,103,195,1,820
"1416",13036,2,3,1,62,104,150,1,820
"1417",12944,2,10,2,34,101,145,1,820
"1418",13057,2,1,20,50,205,160,1,820
"1419",13000,2,8,1,43,205,183,1,820
"1420",13074,3,5,10,63,204,120,1,820
"1421",13117,4,14,30,38,201,210,1,820
"1422",12943,3,2,4,39,202,239,0,820
"1423",13084,3,30,28,50,206,140,1,820
"1424",13151,4,5,2,51,202,178,0,820
"1425",13042,3,5,5,48,201,135,1,820
"1426",13131,3,1,2,82,220,102,1,820
"1427",13119,2,5,2,62,102,178,1,820
"1428",13167,2,2,2,26,202,125,0,821
"1429",13098,2,1,1,37,205,135,1,821
"1430",13066,2,2,2,29,205,140,0,821
"1431",12925,2,2,1,56,204,185,1,822
"1432",12980,2,3,3,60,210,150,1,822
"1433",12979,3,30,30,63,201,175,1,822
"1434",13152,5,30,15,56,102,135,1,822
"1435",12932,2,3,5,41,105,143,1,822
"1436",12949,3,15,3,64,104,134,1,822
"1437",13017,4,10,1,83,204,168,1,822
"1438",13089,2,3,20,52,204,150,1,822
"1439",13013,3,30,2,63,202,200,0,822
"1440",12938,4,30,30,45,204,170,1,823
"1441",13052,2,3,1,91,103,150,1,823
"1442",12963,1,3,7,70,203,128,0,823
"1443",13114,2,2,2,59,210,190,1,823
"1444",13091,3,10,3,62,107,126,0,823
"1445",13158,2,30,5,86,204,122,1,823
"1446",13020,3,5,3,81,101,127,1,823
"1447",12960,2,1,7,39,101,140,1,823
"1448",12939,2,20,4,81,220,120,1,823
"1449",13055,3,2,5,33,101,132,0,823
"1450",13112,3,10,30,61,205,175,1,823
"1451",13225,3,30,20,79,230,170,1,824
"1452",13223,3,5,1,48,202,145,1,824
"1453",13194,2,2,4,53,227,110,0,825
"1454",13175,2,3,2,18,202,134,1,825
"1455",13215,4,30,30,40,201,210,0,826
"1456",13203,3,1,1,58,201,128,1,827
"1457",13206,4,15,15,70,205,170,1,827
"1458",13183,4,30,30,51,201,248,0,827
"1459",13181,5,20,15,67,105,165,1,827
"1460",13219,4,4,30,41,204,118,1,827
"1461",13268,3,15,1,46,201,195,1,828
"1462",13274,3,3,2,75,201,167,1,829
"1463",13276,3,10,3,63,215,138,1,829
"1464",13233,2,2,10,37,204,137,1,829
"1465",13277,2,3,3,53,202,175,1,829
"1466",13282,2,2,2,38,202,150,1,830
"1467",13239,3,25,2,78,103,145,0,830
"1468",13243,5,30,5,49,204,119,1,830
"1469",13240,4,4,10,29,103,190,1,830
"1470",13236,2,1,1,77,201,150,1,830
"1471",13246,2,3,3,34,215,132,1,831
"1472",13259,2,2,30,35,101,138,0,831
"1473",13260,3,2,5,21,201,180,1,831
"1474",13318,3,1,14,55,107,120,1,832
"1475",13319,3,5,3,66,230,220,1,832
"1476",13294,2,2,1,44,215,140,1,833
"1477",13298,3,30,30,45,225,208,0,834
"1478",13301,2,13,3,78,101,148,1,834
"1479",13313,3,10,30,50,202,230,1,835
"1480",13327,2,7,7,62,201,158,1,835
"1481",13329,2,2,15,52,103,126,1,835
"1482",13350,4,30,30,38,202,189,1,836
"1483",13334,2,1,1,79,230,138,1,837
"1484",13359,1,2,2,60,201,113,1,838
"1485",13491,3,5,10,47,225,250,1,839
"1486",13569,2,2,30,54,220,178,0,839
"1487",13565,4,5,5,46,202,230,1,839
"1488",13496,5,30,30,62,230,143,1,839
"1489",13485,5,4,7,52,103,175,1,839
"1490",13420,2,2,3,32,103,125,0,839
"1491",13480,2,1,1,60,102,132,1,839
"1492",13406,4,5,5,46,103,165,1,839
"1493",13501,1,1,3,30,101,185,1,840
"1494",13440,1,1,1,64,203,157,1,840
"1495",13442,2,7,7,25,102,110,1,840
"1496",13509,3,10,30,41,201,270,1,840
"1497",13434,3,6,6,56,203,130,0,840
"1498",13361,3,3,4,44,201,210,1,841
"1499",13523,2,3,1,34,210,118,1,841
"1500",13519,2,3,10,44,105,115,1,841
"1501",13535,3,2,7,33,102,210,0,841
"1502",13370,5,30,30,51,215,200,1,841
"1503",13374,2,2,1,51,210,170,1,841
"1504",13530,3,5,30,94,101,155,1,841
"1505",13538,2,5,5,25,210,119,1,841
"1506",13524,1,4,10,52,103,190,1,841
"1507",13526,2,10,20,66,204,165,1,841
"1508",13475,2,1,2,30,101,150,1,842
"1509",13472,2,2,4,45,103,122,0,842
"1510",13476,2,3,3,60,208,149,1,842
"1511",13463,4,2,15,51,210,135,1,842
"1512",13392,4,2,30,32,210,250,0,842
"1513",13559,1,3,1,64,105,140,1,842
"1514",13390,3,2,1,36,102,130,1,842
"1515",13585,3,3,7,60,206,116,0,843
"1516",13596,2,1,2,60,206,137,1,844
"1517",13617,3,5,2,36,102,220,1,845
"1518",13614,4,1,7,53,205,160,1,845
"1519",13600,3,1,1,54,201,160,1,846
"1520",13608,2,2,20,22,102,120,1,847
"1521",13635,3,30,30,59,201,125,1,848
"1522",13633,5,30,30,40,230,120,1,849
"1523",13637,4,3,30,62,201,150,1,850
"1524",13654,4,30,2,69,203,172,1,851
"1525",13661,2,4,10,60,203,150,1,852
"1526",13659,3,5,30,53,105,145,1,852
"1527",13685,3,3,15,80,204,155,1,853
"1528",13693,2,8,2,56,201,160,1,854
"1529",13700,4,2,2,48,202,142,1,854
"1530",13697,4,25,25,41,228,168,1,855
"1531",13702,4,20,5,25,201,240,0,855
"1532",13729,3,5,4,60,103,115,1,856
"1533",13713,3,1,10,41,202,175,1,856
"1534",13723,3,5,2,46,206,135,1,857
"1535",13715,3,30,20,70,215,170,1,857
"1536",13709,3,12,3,69,102,154,1,858
"1537",13751,3,1,2,84,230,149,1,859
"1538",13743,3,10,25,55,201,137,0,860
"1539",13767,4,20,30,57,101,188,1,861
"1540",13794,5,30,30,83,201,170,1,862
"1541",13790,5,30,30,84,220,147,1,862
"1542",13789,1,2,6,46,204,130,1,862
"1543",13780,1,10,30,59,103,135,1,862
"1544",13783,1,1,1,57,105,160,1,863
"1545",13813,3,5,10,51,201,240,1,864
"1546",13809,3,14,7,27,205,140,1,864
"1547",13822,5,30,30,88,107,114,1,865
"1548",13845,3,15,5,60,230,150,1,866
"1549",13839,4,2,20,37,202,205,0,866
"1550",13854,5,25,30,85,201,148,1,867
"1551",13861,2,3,7,42,202,225,0,868
"1552",13886,2,5,2,61,201,218,1,869
"1553",13890,2,5,10,31,103,130,0,870
"1554",13909,1,10,10,67,230,150,1,871
"1555",13938,4,15,30,20,210,219,1,872
"1556",13978,4,30,15,47,215,140,1,873
"1557",13972,3,3,2,92,107,100,1,874
"1558",13975,2,3,30,48,203,225,1,874
"1559",13979,4,2,2,54,107,132,1,874
"1560",13991,5,27,30,46,202,220,0,875
"1561",13980,3,15,20,54,102,210,1,876
"1562",14002,5,25,25,58,202,150,1,877
"1563",14009,5,20,20,61,101,172,1,878
"1564",14028,3,15,10,47,101,198,0,879
"1565",14025,3,2,2,62,203,175,1,880
"1566",14024,4,30,30,73,202,140,1,880
"1567",14046,3,1,2,21,201,105,1,881
"1568",14042,2,7,7,46,103,187,1,882
"1569",14048,4,3,24,86,230,122,1,882
"1570",14064,2,4,1,65,102,160,1,883
"1571",14076,2,10,15,32,202,105,0,884
"1572",14061,4,2,2,42,207,120,1,885
"1573",14084,3,30,30,9,204,160,0,886
"1574",14086,4,30,30,43,204,120,0,887
"1575",14089,3,4,4,74,205,152,1,888
"1576",14093,4,2,7,70,101,170,1,889
"1577",14109,3,15,10,56,102,130,1,890
"1578",14139,3,5,25,42,103,140,1,891
"1579",14129,2,1,4,48,201,200,1,892
"1580",14157,4,5,5,59,107,139,1,893
"1581",14154,3,30,20,56,201,150,1,893
"1582",14151,4,7,2,86,220,110,1,894
"1583",14173,3,5,20,42,204,204,1,895
"1584",14175,1,1,2,59,102,153,1,896
"1585",14181,2,6,3,39,201,200,1,897
"1586",14194,3,2,3,50,102,132,1,898
"1587",14200,3,6,3,59,201,125,1,899
"1588",14216,3,3,2,52,103,172,1,900
"1589",14219,2,30,2,50,201,138,1,901
"1590",14213,4,20,5,59,102,280,0,902
"1591",14238,2,6,2,57,210,190,1,903
"1592",14230,2,5,3,82,201,134,1,904
"1593",14258,2,3,3,39,202,266,0,905
"1594",14242,2,5,5,57,201,158,1,906
"1595",14252,5,20,5,79,230,135,1,906
"1596",14250,3,14,28,60,202,150,1,906
"1597",14243,4,20,30,62,207,160,1,907
"1598",14255,4,7,7,56,102,155,1,907
"1599",14289,2,1,4,60,205,200,0,908
"1600",14279,4,10,10,49,101,140,1,909
"1601",14283,3,10,15,44,202,155,1,910
"1602",14286,3,10,4,63,202,163,0,911
"1603",14264,2,7,30,73,208,175,0,911
"1604",14300,2,5,5,55,201,134,1,912
"1605",14293,5,25,25,47,201,135,0,913
"1606",14316,1,1,1,34,202,140,1,914
"1607",14326,3,5,10,61,102,166,1,914
"1608",14355,3,1,1,71,230,190,1,915
"1609",14356,2,1,30,67,102,130,1,915
"1610",14363,3,2,1,67,103,117,1,916
"1611",14375,2,1,1,77,103,145,1,917
"1612",14367,4,15,15,51,201,180,1,918
"1613",14384,2,14,5,59,103,205,1,919
"1614",14388,4,10,2,75,225,150,1,920
"1615",14420,3,30,30,61,201,190,1,921
"1616",14407,5,15,20,45,203,142,1,921
"1617",14436,3,2,24,53,103,200,1,922
"1618",14444,4,21,30,37,202,148,1,923
"1619",14454,4,30,5,68,204,146,1,924
"1620",14456,2,5,5,57,203,170,1,925
"1621",14455,2,2,30,49,102,207,0,925
"1622",14464,2,2,2,44,202,133,1,926
"1623",14494,3,10,20,58,102,200,1,927
"1624",14519,5,30,3,73,202,159,0,928
"1625",14500,3,12,1,56,206,200,1,928
"1626",14505,4,5,20,63,230,170,1,928
"1627",14527,2,2,30,57,202,150,1,929
"1628",14582,4,12,7,86,201,105,1,930
"1629",14574,3,3,25,44,202,168,1,931
"1630",14586,2,6,4,65,105,160,1,932
"1631",14585,2,1,6,69,101,118,1,932
"1632",14603,2,15,2,84,107,125,1,933
"1633",14618,2,1,7,45,101,125,0,934
"1634",14621,2,3,5,73,202,123,1,935
"1635",14655,4,3,10,35,202,230,1,936
"1636",14692,3,1,1,77,230,205,1,937
"1637",14662,5,30,20,61,103,160,1,938
"1638",14669,3,1,10,61,220,212,0,939
"1639",14682,5,30,30,40,201,122,1,940
"1640",14695,3,5,5,48,208,165,1,941
"1641",14719,3,10,10,71,104,165,0,942
"1642",14698,2,5,1,38,202,160,1,942
"1643",14747,4,5,15,40,201,190,1,943
"1644",14729,1,3,20,36,202,152,0,944
"1645",14762,3,15,1,9,201,130,0,945
"1646",14775,2,1,3,48,101,150,1,946
"1647",14763,4,1,3,51,204,212,1,946
"1648",14781,4,10,4,69,230,116,1,947
"1649",14784,4,8,20,81,202,200,1,948
"1650",14834,3,5,5,57,203,170,1,949
"1651",14837,3,6,10,70,102,132,1,950
"1652",14842,3,2,2,77,104,139,1,951
"1653",14839,4,20,30,67,207,150,0,952
"1654",14845,4,4,10,81,203,120,1,952
"1655",14856,3,10,3,48,101,145,1,953
"1656",14858,4,30,7,26,201,108,1,954
"1657",14907,4,5,10,57,230,140,1,955
"1658",14900,4,30,10,63,212,136,0,955
"1659",14905,4,30,5,79,202,140,1,956
"1660",14931,4,20,20,61,230,131,1,957
"1661",14930,2,5,3,50,205,200,1,957
"1662",14932,3,25,2,71,102,136,1,958
"1663",14963,3,2,1,71,201,138,1,959
"1664",14962,2,12,30,59,104,138,1,959
"1665",14951,3,30,30,47,102,145,1,960
"1666",14970,3,5,30,47,202,110,1,961
"1667",14981,2,5,20,48,204,105,1,962
"1668",14990,5,30,30,58,202,144,1,963
"1669",14996,4,25,30,62,212,300,1,964
"1670",15001,4,15,30,68,102,138,0,965
"1671",15013,4,30,15,31,104,155,0,966
"1672",15022,5,30,30,39,204,276,0,966
"1673",15026,3,4,4,66,230,130,1,967
"1674",15043,4,5,10,60,202,185,1,968
"1675",15047,3,1,5,64,202,140,1,969
"1676",15062,3,12,20,78,230,125,1,970
"1677",15100,3,5,30,63,201,169,1,971
"1678",15105,3,1,1,47,101,170,1,972
"1679",15120,2,1,30,26,221,120,1,973
"1680",15121,4,9,5,63,205,160,1,974
"1681",15129,2,3,10,46,101,202,1,975
"1682",15134,4,21,5,35,207,240,1,975
"1683",15161,4,30,25,52,201,220,1,976
"1684",15177,3,5,2,44,202,190,1,977
"1685",15178,4,15,10,53,101,231,0,978
"1686",15212,3,1,5,37,201,135,1,979
"1687",15231,3,1,1,60,101,179,1,980
"1688",15225,3,4,14,25,201,240,1,980
"1689",15272,3,10,10,45,207,220,0,981
"1690",15242,3,10,2,20,101,120,1,982
"1691",15244,4,7,5,67,202,140,1,982
"1692",15248,2,30,30,32,201,215,0,982
"1693",15249,2,1,7,46,206,160,1,982
"1694",15259,1,2,2,39,101,170,1,983
"1695",15324,1,2,2,31,103,160,1,984
"1696",15361,2,1,7,52,230,175,1,985
"1697",15340,4,30,2,49,204,124,1,985
"1698",15362,4,14,7,55,230,140,0,985
"1699",15390,3,2,2,70,230,160,0,986
"1700",15387,3,3,5,35,101,140,1,987
"1701",15451,2,2,3,26,210,170,1,988
"1702",15430,3,1,1,45,230,135,1,989
"1703",15425,5,30,30,70,230,240,1,990
"1704",15415,3,30,30,51,102,108,1,991
"1705",15440,4,30,20,39,222,116,1,991
"1706",15439,3,2,2,56,201,180,1,991
"1707",15416,3,6,1,60,103,139,1,991
"1708",15455,2,3,12,24,101,180,1,992
"1709",15466,2,5,7,28,103,116,0,993
"1710",15478,5,30,3,54,215,210,1,994
"1711",15517,5,30,20,57,210,150,1,994
"1712",15520,4,7,5,73,201,200,1,994
"1713",15516,3,5,1,26,203,140,1,995
"1714",15503,3,5,3,50,201,120,0,996
"1715",15514,3,2,2,55,207,120,1,997
"1716",15513,2,3,2,45,209,140,0,997
"1717",15524,3,30,30,66,102,210,1,998
"1718",15548,4,30,10,57,205,223,0,999
"1719",15561,1,1,2,67,103,118,1,1000
"1720",15531,3,2,7,19,203,210,0,1000
"1721",15578,3,1,1,67,201,116,1,1001
"1722",15624,3,10,10,41,205,140,1,1002
"1723",15639,2,7,2,47,203,168,1,1002
"1724",15603,4,7,3,57,202,265,1,1002
"1725",15626,2,3,2,42,203,123,1,1003
"1726",15629,5,20,30,43,208,140,1,1003
"1727",15615,2,15,15,50,201,180,1,1003
"1728",15593,4,7,30,48,205,189,1,1003
"1729",15595,3,15,2,51,102,170,1,1004
"1730",15635,4,2,18,55,202,180,1,1004
"1731",15645,2,30,10,38,202,150,1,1005
"1732",15663,3,5,15,73,201,205,1,1005
"1733",15683,3,10,5,39,206,140,0,1006
"1734",15670,1,2,2,32,201,130,0,1007
"1735",15705,5,30,25,61,230,243,0,1008
"1736",15695,2,15,5,42,210,203,1,1008
"1737",15703,2,7,2,37,102,135,1,1009
"1738",15702,3,7,2,28,103,128,1,1010
"1739",15700,2,1,2,35,105,150,0,1011
"1740",15771,4,20,10,83,201,110,1,1012
"1741",15822,3,7,1,44,102,210,1,1012
"1742",15819,3,15,10,48,201,205,0,1012
"1743",15757,3,15,25,59,204,180,0,1013
"1744",15755,3,30,30,68,202,182,1,1013
"1745",15802,3,15,10,71,105,145,1,1014
"1746",15807,4,4,1,42,201,202,1,1014
"1747",15741,3,5,2,53,101,130,1,1014
"1748",15781,3,3,10,72,202,140,1,1014
"1749",15746,3,7,10,50,204,180,1,1014
"1750",15767,2,10,5,33,220,185,1,1014
"1751",15899,4,3,6,52,201,190,1,1015
"1752",15900,4,2,1,55,201,250,1,1015
"1753",15866,5,14,5,69,102,118,1,1016
"1754",15831,3,5,5,45,214,210,1,1016
"1755",15921,4,30,5,43,201,145,1,1016
"1756",15852,3,1,2,44,102,220,0,1017
"1757",15834,3,6,1,62,202,260,1,1017
"1758",15838,3,3,5,96,201,109,1,1017
"1759",15869,3,25,5,67,103,135,1,1018
"1760",15856,2,3,1,21,104,110,0,1018
"1761",15843,2,2,3,42,102,115,1,1018
"1762",15999,1,2,5,39,101,165,0,1019
"1763",15954,3,5,10,46,105,150,1,1020
"1764",15939,4,7,2,59,203,185,1,1020
"1765",15944,2,1,1,37,220,130,1,1021
"1766",16001,2,5,30,19,202,168,1,1022
"1767",15953,4,5,2,79,107,180,1,1022
"1768",15978,2,2,2,41,203,178,1,1022
"1769",15950,4,4,1,74,103,130,1,1022
"1770",16035,2,3,3,57,206,132,1,1023
"1771",16033,2,7,2,52,101,117,1,1024
"1772",16068,1,1,1,43,204,115,1,1024
"1773",16122,4,10,5,57,203,180,1,1025
"1774",16098,3,5,2,41,210,225,1,1025
"1775",16085,3,2,1,36,201,139,1,1026
"1776",16138,4,25,25,48,204,180,1,1026
"1777",16124,4,8,2,53,101,165,1,1026
"1778",16080,3,14,10,59,223,160,1,1027
"1779",16078,3,2,5,33,203,290,1,1027
"1780",16131,4,10,15,50,102,103,0,1028
"1781",16130,4,30,15,68,104,140,1,1028
"1782",16109,4,10,10,57,201,174,0,1028
"1783",16209,3,1,20,61,104,200,1,1029
"1784",16143,2,10,30,25,201,160,1,1030
"1785",16144,3,15,10,44,201,105,0,1030
"1786",16172,3,1,4,39,204,325,1,1031
"1787",16173,4,30,20,59,201,150,1,1031
"1788",16194,4,15,15,55,202,165,1,1031
"1789",16184,2,2,5,62,101,130,1,1032
"1790",16263,3,3,30,28,203,101,1,1033
"1791",16246,2,15,15,55,101,150,1,1033
"1792",16249,3,2,10,65,202,165,0,1034
"1793",16237,3,2,1,63,215,168,1,1035
"1794",16223,2,10,5,55,203,180,1,1036
"1795",16300,4,30,3,75,230,170,0,1037
"1796",16294,4,30,3,53,202,185,1,1037
"1797",16279,3,30,15,87,201,103,1,1037
"1798",16291,4,5,15,57,107,163,0,1038
"1799",16352,3,5,14,45,210,143,1,1039
"1800",16336,2,30,30,39,101,200,1,1039
"1801",16358,2,2,1,61,101,159,1,1039
"1802",16395,4,10,2,55,202,250,1,1040
"1803",16424,3,30,7,65,201,183,1,1040
"1804",16409,4,10,5,45,212,240,0,1040
"1805",16410,2,10,1,57,230,165,1,1040
"1806",16415,3,3,7,47,203,185,1,1040
"1807",16403,4,7,30,45,230,215,0,1041
"1808",16419,2,30,2,81,230,100,1,1041
"1809",16417,3,1,2,70,102,195,1,1041
"1810",16431,3,30,4,67,206,190,0,1041
"1811",16383,3,20,10,60,220,162,1,1041
"1812",16377,5,30,10,48,201,170,1,1042
"1813",16444,5,15,30,30,202,160,1,1043
"1814",16450,4,30,30,72,201,110,1,1043
"1815",16449,4,30,15,43,202,152,1,1044
"1816",16448,4,14,30,35,202,165,1,1044
"1817",16456,3,4,3,51,201,180,1,1045
"1818",16459,3,1,4,20,210,220,1,1045
"1819",16476,3,3,13,57,105,170,1,1046
"1820",16474,4,7,30,25,201,205,1,1046
"1821",16501,2,2,4,36,204,135,1,1047
"1822",16499,2,5,29,38,201,200,1,1047
"1823",16489,4,2,15,51,210,115,1,1047
"1824",16484,1,20,20,55,220,120,1,1048
"1825",16480,2,2,1,43,203,132,1,1048
"1826",16515,1,30,15,54,103,160,1,1049
"1827",16518,2,6,7,70,202,180,1,1049
"1828",16494,4,1,30,57,201,150,1,1049
"1829",16538,5,30,30,44,205,220,1,1050
"1830",16537,4,15,5,75,202,168,0,1050
"1831",16554,3,3,15,38,103,218,0,1051
"1832",16556,3,10,3,48,204,130,1,1052
"1833",16576,1,1,4,36,202,106,1,1053
"1834",16564,2,5,1,43,201,200,1,1053
"1835",16574,3,28,2,45,201,263,1,1054
"1836",16590,3,2,2,54,202,210,1,1055
"1837",16611,2,1,3,37,202,190,1,1056
"1838",16606,2,2,2,37,202,142,1,1057
"1839",16608,3,5,5,68,101,145,1,1058
"1840",16654,3,10,15,50,101,190,1,1059
"1841",16634,2,4,2,20,201,120,1,1059
"1842",16629,4,3,4,59,201,228,1,1059
"1843",16619,2,10,30,35,201,140,1,1059
"1844",16630,2,2,2,36,203,124,0,1059
"1845",16691,4,10,2,59,101,175,1,1060
"1846",16728,2,1,3,52,201,125,1,1061
"1847",16748,1,2,10,39,102,100,1,1062
"1848",16733,3,5,8,61,207,117,1,1062
"1849",16749,2,2,2,57,101,200,0,1062
"1850",16734,1,3,4,53,202,170,1,1062
"1851",16751,5,28,28,52,204,155,1,1063
"1852",16756,2,2,1,26,103,140,1,1064
"1853",16758,5,30,30,32,203,165,0,1065
"1854",16773,2,1,1,43,202,150,1,1066
"1855",16781,3,7,14,52,205,103,1,1066
"1856",16784,3,20,15,86,202,130,1,1067
"1857",16788,3,7,4,39,202,130,0,1067
"1858",16796,3,4,4,49,202,170,1,1068
"1859",16850,2,2,1,39,105,152,1,1069
"1860",16799,1,5,2,40,101,180,1,1069
"1861",16846,3,5,4,43,101,145,1,1070
"1862",16826,3,30,30,65,201,232,1,1071
"1863",16834,4,5,2,65,201,120,0,1072
"1864",16858,3,1,1,74,220,105,1,1073
"1865",16928,3,3,25,57,102,182,1,1074
"1866",16930,2,2,2,26,220,135,0,1074
"1867",16893,4,12,20,30,202,199,1,1074
"1868",16912,2,3,10,32,202,195,1,1074
"1869",16880,2,5,2,66,201,148,1,1075
"1870",16923,1,3,2,58,201,145,1,1075
"1871",16947,3,30,15,60,102,175,1,1076
"1872",16937,3,2,2,25,101,125,1,1076
"1873",16972,2,2,15,63,220,180,0,1077
"1874",16967,4,10,5,35,101,250,1,1078
"1875",16975,4,7,30,51,202,230,0,1078
"1876",16999,5,30,3,80,203,179,0,1079
"1877",16990,3,1,10,52,202,150,1,1080
"1878",17024,3,3,10,59,201,240,1,1081
"1879",17046,3,1,2,56,201,230,1,1082
"1880",17055,2,2,1,52,207,127,1,1082
"1881",17047,2,30,2,54,205,124,1,1082
"1882",17056,3,4,2,36,201,250,0,1083
"1883",17062,2,7,2,48,102,170,0,1084
"1884",17078,3,3,10,77,204,110,1,1085
"1885",17066,1,1,2,53,102,135,1,1085
"1886",17081,4,30,30,72,203,180,1,1086
"1887",17071,2,5,10,20,101,145,1,1086
"1888",17068,3,2,1,72,204,118,1,1086
"1889",17073,3,4,10,22,101,200,1,1087
"1890",17088,3,2,2,49,202,164,1,1087
"1891",17098,2,2,5,41,201,157,1,1088
"1892",17101,5,30,2,30,201,135,1,1089
"1893",17095,3,4,10,41,202,215,0,1089
"1894",17118,5,27,20,48,205,130,1,1090
"1895",17109,3,30,30,51,201,210,1,1091
"1896",17133,2,5,16,35,201,217,1,1092
"1897",17132,5,30,30,47,204,197,1,1093
"1898",17136,2,4,5,30,202,170,1,1094
"1899",17150,3,20,15,58,201,110,1,1095
"1900",17186,3,3,7,57,202,142,1,1096
"1901",17192,3,1,5,35,203,240,1,1097
"1902",17377,5,29,29,47,205,135,1,1098
"1903",17370,5,30,30,53,203,159,1,1098
"1904",17295,4,7,14,52,101,240,0,1098
"1905",17378,2,1,14,70,205,120,1,1098
"1906",17396,2,2,2,44,229,120,1,1098
"1907",17287,2,2,3,68,204,138,1,1098
"1908",17425,4,20,30,57,201,189,1,1098
"1909",17376,2,30,27,47,102,140,1,1098
"1910",17444,5,15,30,50,202,264,1,1098
"1911",17443,5,30,30,32,202,330,0,1098
"1912",17294,2,4,5,40,203,285,0,1098
"1913",17285,4,2,5,50,201,298,0,1098
"1914",17397,1,13,18,56,210,125,1,1098
"1915",17373,4,14,3,63,201,140,1,1099
"1916",17315,3,3,15,46,205,360,0,1099
"1917",17255,5,15,30,62,203,125,1,1099
"1918",17322,2,2,4,67,204,130,1,1099
"1919",17437,2,1,1,62,202,162,1,1099
"1920",17398,3,6,1,53,101,185,0,1099
"1921",17323,4,15,4,73,201,189,1,1099
"1922",17386,4,17,30,34,203,148,1,1099
"1923",17475,4,14,30,52,202,150,1,1100
"1924",17462,5,30,30,58,102,198,0,1100
"1925",17221,1,2,1,39,104,132,1,1100
"1926",17434,4,3,30,36,101,232,1,1100
"1927",17213,3,15,5,44,204,150,1,1100
"1928",17405,2,1,1,71,220,195,1,1101
"1929",17340,1,1,15,30,202,123,1,1101
"1930",17252,4,30,30,23,201,262,0,1101
"1931",17327,3,2,4,80,201,148,1,1101
"1932",17486,2,7,2,61,107,150,1,1101
"1933",17488,2,2,15,28,202,236,1,1101
"1934",17239,3,30,15,44,201,190,1,1101
"1935",17529,3,10,10,34,202,270,1,1102
"1936",17576,3,30,10,41,201,125,1,1102
"1937",17575,3,15,30,63,203,155,1,1102
"1938",17553,3,25,5,59,230,195,1,1103
"1939",17559,1,2,3,68,103,165,0,1103
"1940",17504,3,5,10,60,206,250,1,1103
"1941",17577,3,3,7,41,208,158,1,1103
"1942",17505,4,2,3,58,107,160,1,1103
"1943",17537,2,1,4,34,201,125,0,1103
"1944",17540,2,2,5,37,203,135,1,1104
"1945",17518,3,5,4,82,215,185,1,1104
"1946",17578,2,10,2,56,215,140,1,1104
"1947",17522,2,5,14,48,205,149,1,1105
"1948",17524,3,28,20,51,102,118,1,1105
"1949",17626,3,15,15,22,201,110,1,1106
"1950",17596,4,30,30,27,202,185,0,1106
"1951",17618,3,3,1,36,102,148,1,1106
"1952",17627,3,7,16,39,203,125,1,1107
"1953",17638,2,2,7,38,210,135,1,1107
"1954",17591,2,2,7,21,201,150,0,1108
"1955",17665,2,8,5,38,203,130,1,1109
"1956",17675,3,4,10,60,101,190,0,1109
"1957",17688,5,30,30,60,220,210,1,1110
"1958",17714,3,14,14,67,201,173,1,1111
"1959",17668,2,1,1,41,201,170,1,1111
"1960",17717,3,15,5,55,210,108,0,1111
"1961",17662,2,1,2,66,102,140,1,1111
"1962",17689,2,1,25,39,203,140,0,1111
"1963",17699,4,14,30,39,102,140,1,1112
"1964",17703,3,1,5,51,102,150,1,1112
"1965",17719,5,20,30,47,203,155,1,1112
"1966",17742,3,14,14,23,103,175,1,1113
"1967",17726,3,1,2,67,107,115,1,1113
"1968",17769,1,10,10,21,204,115,1,1113
"1969",17763,3,5,2,33,205,170,0,1114
"1970",17736,4,10,10,48,104,160,0,1115
"1971",17734,4,3,15,42,202,120,1,1116
"1972",17739,2,1,1,57,101,155,1,1116
"1973",17740,2,2,2,38,207,125,0,1116
"1974",17790,4,10,16,54,101,190,1,1117
"1975",17775,2,1,15,34,202,150,1,1117
"1976",17843,3,20,10,68,202,160,1,1118
"1977",17791,3,10,2,49,204,170,1,1118
"1978",17777,3,18,10,70,201,140,1,1118
"1979",17824,2,2,1,41,203,155,1,1119
"1980",17844,3,28,5,60,105,130,1,1119
"1981",17801,2,1,1,52,103,160,1,1120
"1982",17774,3,2,4,56,201,150,1,1120
"1983",17913,1,4,3,38,218,130,1,1121
"1984",18068,4,7,30,73,201,148,1,1121
"1985",18029,2,1,15,43,203,200,0,1121
"1986",18034,4,30,30,61,201,186,1,1121
"1987",17881,3,15,30,44,101,245,0,1121
"1988",18067,5,16,30,23,102,305,0,1121
"1989",17901,3,21,7,61,105,180,1,1121
"1990",18044,3,1,10,34,201,145,0,1121
"1991",17930,4,30,5,58,201,207,0,1121
"1992",17981,2,20,5,48,204,9060,1,1122
"1993",18012,2,3,5,41,102,145,0,1122
"1994",17906,2,1,10,54,104,135,1,1122
"1995",18081,1,1,3,40,104,135,1,1122
"1996",18014,2,1,7,46,204,124,1,1122
"1997",17982,3,3,5,48,201,220,1,1122
"1998",17999,4,2,3,30,202,133,1,1122
"1999",18018,3,20,20,54,203,170,1,1122
"2000",17947,3,7,30,55,202,120,0,1122
"2001",18045,4,1,2,85,201,132,1,1122
"2002",17932,2,1,2,35,202,150,1,1122
"2003",18087,3,10,5,79,210,110,1,1123
"2004",17941,1,2,7,22,102,136,1,1123
"2005",17911,2,2,2,60,204,220,1,1123
"2006",17954,2,4,4,64,202,180,1,1123
"2007",17987,3,1,7,52,203,132,1,1123
"2008",17883,2,7,14,21,201,150,0,1123
"2009",18060,4,5,5,45,105,237,1,1123
"2010",17934,2,2,1,37,101,200,1,1123
"2011",18021,2,2,3,58,204,115,1,1123
"2012",17922,4,1,1,44,201,250,1,1123
"2013",17951,2,1,15,73,203,182,1,1124
"2014",17870,3,1,2,82,103,175,1,1124
"2015",17871,3,14,20,73,103,145,1,1124
"2016",18003,4,15,15,49,212,110,0,1124
"2017",17967,3,30,30,51,203,148,1,1124
"2018",17869,4,14,29,24,201,111,1,1124
"2019",18053,3,2,2,56,203,180,1,1124
"2020",18120,3,20,10,68,201,165,0,1125
"2021",18105,4,3,12,48,102,152,1,1125
"2022",18189,2,1,1,54,102,135,1,1125
"2023",18092,2,7,7,55,102,180,1,1126
"2024",18097,2,30,7,48,207,125,1,1126
"2025",18150,4,30,30,48,101,130,0,1126
"2026",18195,2,1,1,34,103,185,0,1126
"2027",18200,4,30,2,67,201,200,1,1126
"2028",18134,5,30,15,65,103,280,0,1127
"2029",18161,2,1,5,36,225,135,1,1127
"2030",18107,1,1,3,50,202,177,1,1127
"2031",18140,2,5,2,43,101,240,0,1127
"2032",18130,2,10,30,40,207,140,0,1127
"2033",18174,2,1,5,66,203,140,1,1127
"2034",18100,3,7,7,78,201,100,1,1127
"2035",18205,3,15,15,38,201,261,1,1128
"2036",18124,2,8,30,44,202,148,1,1128
"2037",18103,2,10,10,49,201,140,0,1128
"2038",18260,2,2,2,64,230,160,1,1129
"2039",18221,3,3,3,59,202,280,1,1129
"2040",18236,3,2,10,38,102,212,0,1130
"2041",18289,2,3,2,54,207,125,1,1131
"2042",18318,3,2,2,35,102,160,1,1132
"2043",18319,3,2,2,33,205,145,0,1132
"2044",18268,2,1,30,32,203,135,1,1132
"2045",18305,5,18,20,61,202,135,1,1133
"2046",18327,2,7,2,23,205,135,1,1133
"2047",18280,5,30,30,51,202,149,0,1133
"2048",18300,4,2,5,58,201,128,1,1133
"2049",18283,4,30,10,54,101,170,0,1134
"2050",18307,3,4,30,29,101,170,0,1134
"2051",18384,5,30,10,38,205,167,1,1135
"2052",18350,4,30,30,47,107,167,0,1136
"2053",18356,4,5,15,66,201,130,1,1137
"2054",18400,2,1,1,52,215,150,1,1137
"2055",18358,4,4,10,74,220,180,1,1137
"2056",18402,4,20,2,49,205,115,1,1137
"2057",18453,5,30,3,76,103,130,1,1138
"2058",18478,3,3,5,23,203,110,1,1138
"2059",18440,3,2,2,63,202,170,1,1138
"2060",18475,2,5,14,44,205,135,1,1138
"2061",18457,3,2,3,51,103,165,1,1139
"2062",18420,4,10,28,24,205,220,0,1140
"2063",18461,2,30,30,62,102,175,0,1140
"2064",18412,1,2,2,46,230,112,1,1141
"2065",18472,2,2,3,42,212,152,1,1141
"2066",18559,3,10,5,42,202,185,0,1142
"2067",18591,3,14,14,46,207,135,1,1142
"2068",18535,3,2,3,50,210,190,1,1142
"2069",18519,4,2,5,48,201,150,1,1143
"2070",18486,2,2,10,40,202,195,1,1143
"2071",18547,1,3,30,38,201,214,1,1143
"2072",18487,2,1,5,33,205,195,1,1143
"2073",18493,3,15,30,51,220,140,0,1144
"2074",18581,2,15,30,43,202,135,1,1144
"2075",18586,2,3,3,51,204,121,1,1144
"2076",18528,3,2,2,61,203,150,1,1144
"2077",18513,3,3,30,66,201,187,0,1144
"2078",18510,3,2,10,43,206,145,1,1144
"2079",18548,3,10,20,48,101,128,0,1145
"2080",18554,3,1,1,49,230,140,1,1145
"2081",18638,1,14,30,31,101,106,1,1146
"2082",18639,3,10,10,77,101,133,0,1146
"2083",18676,2,3,7,33,101,190,0,1147
"2084",18678,2,3,1,46,203,190,0,1147
"2085",18687,4,3,20,52,102,190,0,1147
"2086",18606,3,3,7,43,205,180,0,1147
"2087",18680,2,28,5,63,204,179,1,1147
"2088",18612,4,10,30,43,204,210,1,1148
"2089",18700,3,25,4,70,204,232,1,1148
"2090",18658,3,3,4,64,203,180,1,1148
"2091",18704,3,3,2,59,202,180,1,1148
"2092",18671,3,15,10,41,210,115,1,1149
"2093",18716,5,30,1,80,230,136,0,1149
"2094",18822,2,7,15,54,101,105,1,1150
"2095",18812,3,30,30,77,202,152,1,1150
"2096",18975,2,1,1,80,230,148,1,1150
"2097",18853,2,1,2,53,228,118,1,1150
"2098",18854,3,5,10,53,107,110,1,1150
"2099",18754,1,3,5,57,101,130,1,1150
"2100",18980,2,5,5,48,201,200,1,1150
"2101",18811,5,4,10,90,230,102,1,1150
"2102",18888,2,1,2,80,215,121,1,1150
"2103",18933,5,30,15,58,220,130,1,1150
"2104",18791,3,30,30,59,107,160,1,1151
"2105",18982,2,7,30,36,225,130,1,1151
"2106",18784,2,30,1,63,220,140,1,1151
"2107",18833,1,2,3,31,101,155,1,1151
"2108",18892,4,30,15,75,102,160,1,1151
"2109",18992,3,10,30,51,201,130,1,1151
"2110",18990,4,14,30,38,202,288,0,1151
"2111",18771,2,1,1,35,202,150,1,1151
"2112",18764,4,30,15,47,102,118,1,1151
"2113",18983,2,4,30,55,210,185,0,1151
"2114",18965,2,1,30,47,202,170,1,1152
"2115",18900,2,1,3,55,204,180,1,1152
"2116",18807,3,4,6,45,105,128,0,1152
"2117",18747,1,1,1,48,225,140,1,1152
"2118",18836,1,1,1,63,208,127,1,1152
"2119",19007,4,30,30,51,107,110,0,1152
"2120",18842,3,17,17,89,201,170,1,1152
"2121",18997,3,2,2,46,220,220,0,1153
"2122",18937,4,2,14,58,206,98,1,1153
"2123",18762,1,2,1,7,205,125,1,1153
"2124",18977,2,2,14,22,103,140,0,1153
"2125",18952,1,4,3,41,202,141,1,1153
"2126",18851,4,6,2,42,201,205,0,1153
"2127",18738,2,2,1,76,107,198,0,1153
"2128",19027,4,5,30,26,202,276,1,1154
"2129",19064,3,30,15,68,220,90,0,1154
"2130",19035,3,14,3,60,101,165,0,1155
"2131",19049,3,5,1,35,103,135,0,1155
"2132",19108,4,3,30,58,202,160,1,1156
"2133",19036,2,14,14,44,206,136,1,1157
"2134",19087,5,30,30,78,201,225,0,1157
"2135",19380,3,5,16,51,101,250,1,1158
"2136",19221,3,10,25,28,102,103,1,1158
"2137",19407,3,1,2,68,203,220,1,1158
"2138",19406,3,15,15,61,205,190,0,1158
"2139",19222,1,1,2,84,202,130,1,1158
"2140",19403,3,6,6,36,210,134,0,1158
"2141",19245,4,20,7,39,201,225,0,1158
"2142",19280,3,1,7,61,202,175,0,1158
"2143",19205,3,3,1,52,202,180,1,1158
"2144",19371,2,7,7,39,201,128,1,1158
"2145",19112,2,1,1,38,205,185,1,1158
"2146",19176,3,3,3,51,101,100,1,1159
"2147",19193,4,2,1,60,103,153,1,1159
"2148",19322,2,6,2,46,202,175,1,1159
"2149",19385,4,2,10,52,203,220,1,1159
"2150",19253,5,30,20,85,202,122,1,1159
"2151",19398,2,2,5,42,203,195,1,1159
"2152",19195,4,3,15,39,101,204,1,1159
"2153",19237,3,3,3,59,201,117,1,1160
"2154",19247,3,5,1,58,202,175,1,1160
"2155",19419,2,5,5,55,202,148,1,1160
"2156",19360,2,7,20,67,230,145,1,1160
"2157",19232,4,15,30,27,202,163,1,1160
"2158",19183,2,2,10,48,101,141,1,1160
"2159",19276,2,7,7,46,208,134,1,1160
"2160",19420,3,2,2,61,228,129,1,1160
"2161",19271,4,5,5,75,103,140,1,1160
"2162",19272,5,30,30,49,201,234,0,1160
"2163",19127,4,14,30,53,201,147,1,1161
"2164",19341,2,1,1,37,201,115,1,1161
"2165",19343,2,1,2,41,207,162,1,1161
"2166",19181,2,2,5,40,203,124,1,1161
"2167",19373,5,30,30,67,102,155,1,1161
"2168",19207,2,1,2,33,215,160,1,1161
"2169",19115,3,1,5,40,201,150,1,1161
"2170",19435,2,2,5,43,201,175,1,1162
"2171",19461,2,3,1,30,101,150,1,1162
"2172",19455,3,2,10,58,107,140,1,1163
"2173",19449,5,10,6,56,204,160,1,1164
"2174",19432,2,5,3,76,103,170,1,1165
"2175",19504,5,25,30,52,202,235,1,1166
"2176",19497,2,14,2,36,201,102,0,1166
"2177",19538,1,5,5,45,205,125,1,1166
"2178",19514,4,30,30,50,208,125,1,1166
"2179",19498,2,1,3,80,207,170,1,1166
"2180",19547,5,30,28,46,203,160,0,1167
"2181",19548,2,2,5,45,212,200,1,1167
"2182",19489,2,2,2,50,201,135,1,1167
"2183",19532,3,11,2,69,210,135,1,1168
"2184",19491,3,1,1,39,203,220,1,1168
"2185",19490,1,1,1,43,101,125,1,1168
"2186",19476,2,1,5,34,201,110,1,1168
"2187",19471,2,1,1,54,102,117,1,1168
"2188",19517,2,2,3,37,204,160,1,1168
"2189",19481,5,30,15,52,201,125,0,1169
"2190",19574,2,2,15,44,202,180,1,1170
"2191",19575,3,1,1,51,204,170,1,1170
"2192",19637,2,1,5,42,103,120,1,1171
"2193",19591,2,5,10,68,103,115,1,1171
"2194",19644,5,30,4,81,204,122,1,1171
"2195",19640,5,7,2,68,203,160,1,1172
"2196",19623,4,30,30,50,101,200,0,1172
"2197",19616,1,5,20,31,204,165,1,1173
"2198",19583,2,30,5,63,201,130,1,1173
"2199",19625,4,30,5,44,104,145,1,1173
"2200",19701,2,2,2,39,201,175,1,1174
"2201",19684,2,10,30,44,203,150,1,1174
"2202",19712,3,7,2,38,220,120,1,1174
"2203",19700,1,1,2,57,205,110,1,1174
"2204",19714,3,15,10,73,101,195,0,1174
"2205",19693,3,1,30,52,204,145,1,1175
"2206",19673,3,2,15,43,202,165,1,1175
"2207",19735,4,29,20,72,201,132,1,1175
"2208",19705,2,6,6,50,201,160,1,1176
"2209",19728,3,5,20,39,203,190,1,1176
"2210",19674,5,25,22,70,201,120,1,1176
"2211",19738,5,30,30,52,220,125,1,1176
"2212",19707,1,1,1,55,102,162,0,1176
"2213",19679,3,2,15,30,202,165,0,1176
"2214",19680,2,1,3,35,204,140,1,1176
"2215",19752,2,5,6,48,101,170,1,1177
"2216",19698,3,10,20,38,202,170,1,1177
"2217",19723,3,2,2,33,203,128,1,1177
"2218",19711,3,2,5,59,203,175,0,1177
"2219",19758,4,25,25,50,201,230,1,1178
"2220",19764,4,20,25,85,230,130,1,1178
"2221",19799,4,25,10,49,204,155,1,1179
"2222",19790,4,15,17,45,203,145,1,1179
"2223",19826,2,2,2,57,101,145,1,1180
"2224",19840,1,14,14,25,201,125,1,1181
"2225",19845,3,5,5,57,201,155,0,1182
"2226",19857,3,1,10,51,202,155,1,1183
"2227",19856,3,25,28,61,202,198,0,1183
"2228",19865,3,2,2,54,202,160,1,1184
"2229",19886,4,5,2,46,201,205,1,1185
"2230",19905,5,30,30,45,201,223,0,1186
"2231",19909,4,2,1,37,104,198,1,1187
"2232",19911,4,15,4,66,201,148,1,1187
"2233",19928,4,5,14,30,204,160,1,1188
"2234",19918,5,25,25,55,202,97,1,1189
"2235",19930,4,5,8,59,203,190,1,1190
"2236",19937,2,5,30,32,203,200,1,1190
"2237",19959,3,14,3,37,203,205,1,1191
"2238",19978,2,5,3,34,201,130,1,1192
"2239",19992,4,20,10,56,102,134,1,1193
"2240",19975,1,1,3,59,230,190,1,1194
"2241",20024,3,14,14,45,201,155,0,1195
"2242",20000,2,6,2,61,102,158,1,1195
"2243",20026,3,7,30,60,102,300,1,1196
"2244",20035,5,20,2,75,105,145,1,1197
"2245",20003,2,4,15,29,202,110,1,1197
"2246",20052,4,5,3,61,230,208,0,1198
"2247",20048,3,25,25,46,101,150,1,1199
"2248",20054,4,15,5,63,101,185,1,1199
"2249",20059,2,10,1,60,204,170,1,1199
"2250",20062,4,10,30,43,230,154,0,1200
"2251",20065,4,3,21,58,201,200,0,1201
"2252",20074,2,7,4,47,103,138,1,1202
"2253",20095,3,1,4,39,201,245,0,1203
"2254",20091,2,2,14,37,202,170,1,1203
"2255",20094,3,14,30,59,101,180,1,1204
"2256",20109,3,1,1,41,202,170,1,1205
"2257",20097,2,4,3,58,201,165,0,1206
"2258",20121,4,30,28,46,101,225,1,1207
"2259",20123,4,2,5,38,201,120,1,1207
"2260",20136,2,1,1,62,202,150,1,1208
"2261",20130,2,3,3,37,101,105,1,1209
"2262",20180,3,1,3,31,103,190,1,1210
"2263",20155,5,14,3,43,201,238,1,1211
"2264",20171,3,1,20,31,103,158,1,1211
"2265",20185,3,7,3,28,203,125,1,1212
"2266",20211,3,30,25,76,220,169,1,1213
"2267",20189,5,30,30,44,101,160,1,1213
"2268",20203,3,14,30,59,201,140,1,1214
"2269",20222,3,3,2,38,207,155,1,1215
"2270",20240,4,28,2,71,101,200,1,1215
"2271",20287,3,1,2,48,201,134,1,1216
"2272",20258,3,30,15,63,201,162,0,1216
"2273",20278,1,4,1,62,201,165,1,1217
"2274",20298,3,3,3,44,202,140,0,1217
"2275",20362,4,1,1,45,202,200,1,1218
"2276",20332,2,2,3,45,230,250,1,1219
"2277",20354,4,5,10,71,102,280,1,1220
"2278",20370,3,2,10,42,230,154,1,1221
"2279",20371,1,1,1,60,201,189,1,1221
"2280",20358,5,30,2,61,225,125,1,1221
"2281",20368,4,15,5,42,101,167,1,1221
"2282",20324,4,3,5,64,210,160,1,1221
"2283",20379,3,30,14,58,204,235,1,1221
"2284",20419,1,1,20,39,201,125,1,1222
"2285",20403,3,2,7,40,102,135,1,1223
"2286",20404,3,10,20,82,203,190,1,1223
"2287",20445,2,2,1,38,201,109,1,1224
"2288",20480,2,1,4,34,205,130,1,1225
"2289",20460,3,1,30,40,101,120,1,1226
"2290",20470,5,20,3,57,201,400,1,1227
"2291",20489,4,3,7,48,201,250,1,1228
"2292",20482,1,5,14,30,202,136,1,1229
"2293",20490,3,2,2,62,202,190,1,1229
"2294",20509,4,7,20,75,201,122,1,1230
"2295",20534,3,1,3,26,205,140,1,1231
"2296",20561,4,3,10,38,210,150,1,1232
"2297",20547,3,3,20,34,205,160,1,1233
"2298",20597,3,2,2,48,102,270,1,1234
"2299",20615,3,1,30,42,201,130,1,1234
"2300",20612,1,2,4,19,101,160,1,1235
"2301",20618,2,2,1,45,203,203,1,1236
"2302",20608,2,5,10,75,101,132,1,1236
"2303",20629,3,1,3,61,102,230,1,1237
"2304",20631,5,30,2,87,201,149,1,1238
"2305",20646,3,15,3,60,202,210,1,1238
"2306",20651,2,4,4,48,104,135,1,1238
"2307",20624,3,10,10,54,203,250,1,1238
"2308",20654,3,30,30,61,102,200,1,1238
"2309",20643,3,3,5,31,202,250,0,1238
"2310",20696,2,1,5,63,215,170,1,1239
"2311",20704,2,2,3,32,204,216,1,1239
"2312",20690,1,1,3,35,220,125,0,1240
"2313",20658,2,1,3,49,205,190,0,1241
"2314",20702,3,3,4,33,203,180,1,1241
"2315",20711,2,29,5,35,201,140,0,1242
"2316",20749,2,1,15,56,101,121,1,1243
"2317",20723,2,4,10,35,201,230,1,1243
"2318",20740,2,2,4,31,201,155,1,1244
"2319",20719,2,3,5,40,201,190,1,1245
"2320",20796,4,10,2,68,204,125,1,1246
"2321",20758,5,3,7,49,204,125,1,1247
"2322",20771,1,5,5,60,230,116,0,1247
"2323",20789,2,3,7,60,230,150,1,1248
"2324",20762,3,15,10,39,202,140,1,1248
"2325",20774,4,30,2,89,203,145,0,1248
"2326",20814,4,10,10,68,220,130,1,1249
"2327",20808,2,1,3,48,220,165,1,1250
"2328",20826,2,2,30,39,201,140,0,1250
"2329",20833,1,2,10,57,201,190,1,1251
"2330",20829,4,12,28,68,202,240,0,1251
"2331",20848,2,2,20,48,103,135,1,1252
"2332",20835,3,15,4,63,205,100,1,1252
"2333",20839,1,2,3,69,210,195,1,1253
"2334",20849,3,3,20,60,105,145,1,1253
"2335",20845,1,4,15,67,101,180,0,1253
"2336",20853,2,1,2,59,203,155,1,1253
"2337",20883,4,5,15,77,203,158,1,1254
"2338",20864,2,3,5,53,205,120,1,1254
"2339",20895,2,1,2,41,210,180,1,1255
"2340",20890,4,15,5,82,201,162,1,1255
"2341",20889,2,2,1,52,205,130,1,1256
"2342",20907,3,15,30,57,201,220,1,1257
"2343",20904,2,7,7,58,202,180,1,1257
"2344",20916,2,2,10,32,101,160,1,1258
"2345",20919,3,5,3,47,203,113,1,1259
"2346",20935,4,5,30,75,201,164,1,1260
"2347",20947,2,10,1,42,103,128,1,1261
"2348",20954,5,15,8,68,215,140,1,1262
"2349",20987,4,1,30,43,201,236,0,1263
"2350",20990,3,20,10,21,203,180,0,1263
"2351",20965,2,14,30,58,201,220,1,1263
"2352",20986,3,10,5,76,230,144,1,1263
"2353",20959,2,2,1,28,206,160,1,1264
"2354",20981,3,15,14,50,202,160,1,1264
"2355",20999,3,3,5,36,205,210,1,1265
"2356",21010,3,10,10,81,201,160,1,1265
"2357",21024,2,3,5,26,203,180,1,1266
"2358",21059,4,30,30,47,201,185,0,1267
"2359",21054,5,15,1,82,106,146,1,1268
"2360",21039,3,10,5,84,201,132,1,1268
"2361",21043,2,2,1,43,202,160,0,1269
"2362",21061,5,1,3,55,201,230,1,1270
"2363",21089,3,5,2,59,201,148,1,1271
"2364",21082,3,3,7,55,210,133,1,1272
"2365",21083,4,20,3,53,206,120,1,1272
"2366",21081,3,15,5,44,205,180,0,1272
"2367",21114,2,1,1,50,103,160,1,1273
"2368",21091,5,30,30,58,201,145,1,1274
"2369",21097,2,2,3,58,202,148,1,1275
"2370",21113,2,2,15,57,101,155,1,1275
"2371",21101,5,30,30,67,201,118,1,1276
"2372",21134,4,5,30,61,215,180,1,1277
"2373",21182,2,2,30,73,107,132,1,1278
"2374",21170,1,2,10,40,201,138,0,1279
"2375",21173,2,10,10,31,105,180,1,1280
"2376",21190,3,30,3,47,201,118,1,1280
"2377",21177,4,25,30,29,203,140,0,1281
"2378",21176,3,2,28,73,203,235,1,1281
"2379",21271,3,3,30,52,203,190,1,1282
"2380",21247,3,4,30,62,104,140,1,1282
"2381",21236,3,15,1,40,210,180,0,1283
"2382",21259,1,7,7,51,102,152,0,1284
"2383",21258,3,2,30,55,230,150,1,1284
"2384",21219,2,1,2,42,104,168,1,1285
"2385",21217,2,4,2,57,204,127,1,1285
"2386",21283,5,30,7,77,102,97,1,1286
"2387",21329,3,1,15,50,204,188,1,1286
"2388",21310,3,30,10,53,107,170,1,1287
"2389",21336,1,1,3,40,105,158,1,1288
"2390",21276,3,20,30,67,230,225,1,1288
"2391",21327,2,15,10,41,230,125,1,1289
"2392",21319,3,3,3,70,203,125,1,1289
"2393",21312,3,2,5,32,103,130,1,1289
"2394",21343,2,2,1,42,103,118,1,1290
"2395",21362,4,3,2,35,203,98,0,1291
"2396",21371,3,4,3,57,201,194,1,1291
"2397",21370,3,5,7,78,201,172,1,1291
"2398",21365,1,1,4,55,201,132,1,1292
"2399",21382,5,28,15,50,212,150,1,1293
"2400",21396,4,30,30,67,101,214,1,1294
"2401",21397,4,30,15,72,202,120,1,1295
"2402",21427,3,7,10,59,102,190,1,1296
"2403",21408,3,7,30,80,230,123,1,1296
"2404",21410,2,1,1,52,210,139,1,1297
"2405",21432,2,30,30,71,104,128,1,1298
"2406",21445,3,4,2,28,202,180,0,1299
"2407",21444,3,1,1,76,230,116,1,1299
"2408",21450,5,10,5,71,107,158,1,1300
"2409",21466,4,10,1,56,210,155,1,1301
"2410",21486,4,15,7,77,202,147,1,1302
"2411",21469,2,1,30,46,202,160,1,1302
"2412",21477,2,1,1,47,215,120,1,1302
"2413",21480,5,30,30,48,215,150,0,1303
"2414",21500,3,7,12,75,107,120,1,1304
"2415",21502,2,9,20,44,205,145,1,1304
"2416",21521,5,30,30,42,204,125,1,1305
"2417",21494,2,2,1,87,201,138,1,1306
"2418",21496,3,15,1,54,201,130,0,1307
"2419",21540,1,1,2,36,103,139,1,1308
"2420",21554,1,1,15,51,102,190,1,1308
"2421",21560,4,20,10,69,230,100,1,1309
"2422",21577,3,3,1,80,225,123,1,1310
"2423",21571,4,29,30,79,201,170,0,1311
"2424",21580,2,3,2,66,201,170,1,1312
"2425",21602,4,30,3,21,103,200,0,1313
"2426",21585,3,30,8,38,217,108,0,1313
"2427",21636,3,10,2,61,107,200,0,1314
"2428",21651,2,4,3,38,204,115,1,1315
"2429",21643,5,30,20,50,101,160,0,1316
"2430",21671,3,3,1,53,205,140,1,1317
"2431",21696,4,10,1,64,204,186,1,1318
"2432",21688,2,4,1,29,201,165,1,1319
"2433",21680,2,2,1,75,202,150,1,1320
"2434",21727,2,1,5,40,201,155,1,1321
"2435",21716,4,8,5,60,201,170,1,1321
"2436",21738,3,5,7,50,201,285,1,1322
"2437",21736,2,2,4,44,101,160,1,1322
"2438",21750,4,30,30,50,202,360,0,1323
"2439",21748,2,2,1,55,101,160,0,1323
"2440",21761,5,30,30,42,204,155,0,1324
"2441",21784,2,1,1,58,103,138,0,1325
"2442",21769,2,3,7,50,104,155,1,1325
"2443",21790,4,30,30,67,101,200,1,1326
"2444",21779,1,4,2,61,107,114,1,1326
"2445",21803,3,1,20,48,204,220,1,1327
"2446",21811,3,5,6,44,204,190,0,1328
"2447",21832,2,1,2,82,203,155,1,1329
"2448",21840,4,3,14,29,201,205,1,1330
"2449",21849,3,10,10,31,203,143,1,1330
"2450",21857,3,2,1,73,202,210,1,1331
"2451",21875,5,30,30,56,202,157,0,1331
"2452",21856,2,10,3,48,201,206,0,1332
"2453",21893,3,3,4,34,102,200,1,1333
"2454",21888,3,2,3,38,201,160,1,1334
"2455",21908,1,30,30,64,106,165,1,1335
"2456",21924,3,25,30,50,101,260,0,1336
"2457",21938,4,5,2,61,201,160,1,1337
"2458",21927,2,7,7,59,104,148,1,1338
"2459",21966,2,2,4,31,102,118,1,1339
"2460",21960,4,30,30,61,230,125,1,1340
"2461",21946,1,4,4,79,101,125,1,1341
"2462",21967,2,2,4,72,101,180,1,1341
"2463",21947,3,3,10,56,201,168,1,1341
"2464",21955,2,20,10,66,201,168,1,1342
"2465",21988,1,2,3,45,203,143,1,1343
"2466",21986,5,14,15,45,202,155,1,1343
"2467",21972,2,3,10,37,101,130,1,1343
"2468",21978,3,18,12,41,205,155,1,1344
"2469",21996,1,1,20,30,215,155,0,1345
"2470",22001,5,30,30,89,107,150,0,1346
"2471",22005,4,10,30,76,204,150,1,1347
"2472",22010,4,5,30,38,204,160,1,1347
"2473",21995,4,4,5,62,201,150,1,1348
"2474",21992,2,1,1,50,202,155,1,1348
"2475",22018,1,1,1,45,202,140,0,1349
"2476",22048,2,2,1,52,220,200,1,1350
"2477",22046,3,10,2,74,230,141,0,1350
"2478",22059,2,3,30,87,102,155,1,1351
"2479",22130,3,5,5,53,201,150,1,1352
"2480",22121,3,3,7,45,102,142,1,1352
"2481",22120,2,1,2,21,204,134,1,1352
"2482",22113,3,1,30,55,101,135,1,1353
"2483",22124,2,30,30,47,220,165,1,1354
"2484",22141,3,1,30,56,201,200,1,1355
"2485",22160,3,10,25,65,102,140,1,1356
"2486",22181,3,1,20,53,203,100,1,1357
"2487",22205,3,3,30,42,212,125,1,1357
"2488",22260,5,1,15,74,101,190,1,1358
"2489",22243,5,30,5,83,202,130,1,1359
"2490",22235,3,6,2,65,201,150,1,1360
"2491",22257,2,14,1,67,201,120,1,1361
"2492",22252,3,1,3,52,204,140,1,1361
"2493",22341,3,3,1,58,202,270,1,1362
"2494",22320,1,1,8,39,103,145,1,1362
"2495",22327,3,5,25,57,103,175,1,1363
"2496",22283,1,2,2,43,202,210,1,1363
"2497",22289,2,2,1,53,201,156,1,1364
"2498",22308,1,1,4,31,101,110,1,1364
"2499",22290,2,4,1,38,202,140,1,1364
"2500",22291,4,30,3,59,210,160,0,1364
"2501",22298,3,5,1,62,203,125,0,1365
"2502",22297,2,30,15,29,202,160,1,1365
"2503",22385,2,3,3,47,202,170,1,1366
"2504",22355,3,2,30,70,202,149,1,1366
"2505",22368,4,7,2,34,201,256,0,1367
"2506",22381,4,4,10,46,201,250,1,1368
"2507",22379,2,3,2,73,201,113,1,1368
"2508",22366,4,30,30,59,202,200,1,1368
"2509",22400,4,30,30,76,102,145,1,1369
"2510",22409,2,3,5,38,101,170,1,1370
"2511",22387,5,30,30,57,201,145,1,1370
"2512",22396,3,2,1,45,201,238,1,1371
"2513",22429,3,10,2,39,201,120,1,1372
"2514",22431,4,30,15,51,101,240,0,1373
"2515",22441,4,30,5,61,204,138,1,1373
"2516",22432,2,5,4,58,201,170,0,1373
"2517",22440,3,7,2,25,202,145,1,1374
"2518",22566,3,5,20,39,202,140,1,1375
"2519",22559,3,2,10,61,220,123,1,1375
"2520",22513,3,15,5,55,202,137,0,1375
"2521",22669,3,10,5,87,230,155,1,1375
"2522",22645,4,15,30,23,210,127,1,1375
"2523",22504,2,4,1,61,230,150,0,1375
"2524",22692,3,2,2,20,202,120,1,1375
"2525",22662,1,1,1,56,107,130,1,1375
"2526",22487,3,30,2,78,203,149,0,1375
"2527",22720,2,1,15,46,208,175,1,1375
"2528",22503,3,15,3,84,201,117,1,1375
"2529",22615,3,2,7,23,201,160,1,1375
"2530",22541,4,2,3,63,202,190,1,1376
"2531",22475,5,28,30,73,202,140,1,1376
"2532",22722,4,30,30,33,201,253,0,1376
"2533",22661,4,30,10,58,201,250,1,1376
"2534",22461,3,5,20,65,101,129,1,1376
"2535",22714,3,5,4,44,105,180,1,1376
"2536",22697,3,15,5,45,102,142,1,1376
"2537",22674,2,1,1,42,204,145,1,1376
"2538",22653,4,3,7,44,220,118,0,1376
"2539",22721,2,1,15,9,203,160,1,1376
"2540",22599,2,1,15,19,201,200,1,1376
"2541",22642,3,30,30,41,212,155,1,1376
"2542",22650,5,30,20,50,204,260,0,1377
"2543",22716,4,30,30,71,107,134,1,1377
"2544",22509,2,20,10,24,202,128,1,1377
"2545",22602,3,5,4,57,201,200,1,1377
"2546",22539,3,2,6,69,101,150,1,1377
"2547",22571,2,3,3,39,101,180,1,1377
"2548",22731,2,2,10,46,204,200,0,1377
"2549",22510,3,30,7,38,101,155,0,1377
"2550",22643,4,12,3,37,205,165,1,1377
"2551",22701,2,30,15,45,202,208,1,1377
"2552",22519,2,2,30,48,101,190,1,1377
"2553",22589,3,5,30,48,103,205,1,1378
"2554",22649,2,5,2,28,102,160,1,1378
"2555",22709,3,3,3,69,204,165,0,1378
"2556",22610,5,30,30,49,201,206,0,1378
"2557",22495,2,7,2,46,102,175,1,1378
"2558",22733,2,7,2,46,215,160,1,1378
"2559",22617,2,2,10,49,101,155,1,1378
"2560",22496,4,20,3,86,204,133,0,1378
"2561",22471,1,1,1,65,201,140,1,1378
"2562",22785,4,14,14,64,202,162,1,1379
"2563",22869,4,20,4,84,202,114,0,1379
"2564",22892,3,2,2,70,204,138,1,1379
"2565",22840,4,3,2,73,229,188,1,1380
"2566",22800,2,7,30,26,215,125,1,1380
"2567",22748,5,30,30,46,102,158,0,1380
"2568",22819,3,10,5,75,203,115,1,1380
"2569",22837,2,2,1,43,101,128,1,1380
"2570",22826,1,3,10,33,103,125,1,1381
"2571",22779,3,1,14,74,102,180,1,1381
"2572",22802,3,3,4,33,101,145,1,1381
"2573",22860,4,5,25,77,201,150,1,1381
"2574",22912,4,17,7,46,203,120,1,1382
"2575",22827,4,30,15,59,102,160,1,1382
"2576",22942,3,30,30,78,204,150,1,1383
"2577",22954,3,10,2,48,201,190,1,1384
"2578",22957,2,15,3,39,101,125,1,1385
"2579",22967,4,5,5,27,101,190,0,1386
"2580",22973,3,4,15,64,210,122,1,1387
"2581",23000,3,1,2,37,102,120,1,1388
"2582",23001,3,7,7,55,204,165,1,1388
"2583",23010,2,3,10,42,205,160,1,1389
"2584",23022,4,10,30,50,104,133,0,1390
"2585",23024,5,30,30,75,202,135,1,1391
"2586",23050,4,10,30,53,225,164,1,1392
"2587",23062,4,10,5,75,201,235,1,1393
"2588",23069,2,1,10,36,102,175,0,1394
"2589",23098,4,30,15,55,102,165,1,1395
"2590",23091,5,30,30,33,201,249,1,1396
"2591",23104,2,1,2,48,204,135,1,1397
"2592",23114,1,1,1,62,103,105,1,1398
"2593",23115,2,5,30,62,203,152,1,1398
"2594",23143,2,2,20,58,202,186,0,1399
"2595",23149,2,14,14,50,201,183,1,1400
"2596",23147,3,30,30,45,230,190,1,1400
"2597",23157,5,30,10,51,215,126,1,1401
"2598",23173,2,1,2,20,210,115,1,1402
"2599",23172,2,21,30,31,202,130,1,1403
"2600",23202,2,14,2,63,104,166,1,1404
"2601",23197,4,30,30,47,215,120,1,1405
"2602",23212,3,15,30,31,104,120,1,1406
"2603",23232,4,20,10,24,101,140,0,1406
"2604",23225,2,2,1,81,230,165,1,1407
"2605",23242,3,3,15,52,102,152,1,1407
"2606",23255,4,30,30,20,101,110,1,1408
"2607",23252,2,1,1,62,205,155,0,1409
"2608",23260,4,10,20,41,104,158,1,1410
"2609",23265,2,2,2,65,201,188,1,1411
"2610",23268,2,2,4,55,202,126,1,1411
"2611",23277,3,15,2,60,201,180,1,1411
"2612",23274,4,7,2,57,201,223,1,1412
"2613",23267,2,10,1,68,102,121,1,1413
"2614",23283,3,1,1,47,101,180,0,1414
"2615",23366,5,30,20,64,204,130,1,1415
"2616",23341,5,25,25,46,102,175,1,1415
"2617",23297,4,5,14,52,202,185,1,1415
"2618",23435,3,10,30,49,101,183,1,1415
"2619",23359,4,15,20,58,201,125,1,1416
"2620",23314,3,7,2,26,204,180,1,1416
"2621",23311,3,3,1,24,201,150,0,1416
"2622",23319,3,30,30,53,220,150,1,1416
"2623",23304,2,2,2,58,201,120,1,1416
"2624",23403,2,3,2,59,202,159,1,1417
"2625",23448,2,1,7,29,101,155,1,1417
"2626",23375,2,2,5,57,202,199,0,1417
"2627",23347,2,1,10,52,201,128,1,1417
"2628",23387,3,5,30,61,201,136,1,1417
"2629",23402,1,1,5,40,102,130,1,1417
"2630",23324,3,20,30,39,201,160,1,1417
"2631",23453,3,3,2,63,210,175,1,1417
"2632",23437,3,5,5,57,202,182,1,1418
"2633",23321,3,2,3,22,206,135,1,1418
"2634",23444,1,1,2,33,102,190,1,1418
"2635",23432,2,1,4,55,215,185,1,1418
"2636",23391,5,15,2,57,101,150,1,1418
"2637",23407,3,1,1,46,220,230,1,1418
"2638",23339,3,10,30,50,201,180,1,1418
"2639",23500,3,8,3,66,205,130,0,1419
"2640",23531,4,10,30,70,205,140,1,1419
"2641",23526,2,2,2,60,204,179,1,1419
"2642",23570,4,5,5,56,102,118,1,1420
"2643",23571,3,2,1,60,104,300,1,1420
"2644",23557,4,15,8,59,202,200,0,1421
"2645",23542,3,5,2,21,203,285,0,1421
"2646",23556,3,1,3,37,215,150,1,1421
"2647",23559,1,4,10,48,105,160,1,1422
"2648",23578,3,15,30,70,230,135,1,1423
"2649",23575,4,10,20,38,214,150,1,1423
"2650",23589,4,30,5,52,202,135,0,1424
"2651",23621,4,1,1,56,102,168,1,1425
"2652",23605,4,15,10,60,201,175,1,1426
"2653",23626,3,30,20,36,101,180,1,1426
"2654",23688,2,3,10,38,101,129,1,1427
"2655",23684,2,6,1,38,201,135,1,1427
"2656",23663,3,7,5,52,101,180,1,1427
"2657",23702,2,14,4,42,202,130,0,1428
"2658",23716,2,1,15,44,102,185,0,1428
"2659",23701,2,5,30,31,201,118,0,1428
"2660",23730,3,5,5,55,201,150,1,1429
"2661",23728,3,2,2,42,101,210,0,1430
"2662",23782,4,30,30,28,103,220,1,1431
"2663",23781,3,2,2,28,202,148,1,1432
"2664",23753,1,15,15,51,203,115,1,1432
"2665",23763,3,30,5,59,103,110,0,1433
"2666",23814,4,30,30,50,102,170,1,1434
"2667",23793,5,10,10,84,201,83,1,1435
"2668",23842,2,1,3,24,204,210,1,1436
"2669",23827,3,2,1,71,201,200,1,1436
"2670",23836,4,2,7,37,203,173,1,1436
"2671",23826,2,2,4,58,103,130,1,1436
"2672",23857,3,15,15,28,202,160,1,1437
"2673",23883,2,5,10,41,101,140,1,1438
"2674",23871,4,30,20,43,204,175,0,1439
"2675",23892,3,6,8,78,201,185,1,1440
"2676",23910,4,5,2,49,207,190,1,1440
"2677",23915,4,14,5,50,210,200,1,1441
"2678",24002,2,6,30,65,102,135,0,1442
"2679",23969,4,30,10,71,203,175,1,1442
"2680",23988,2,1,25,39,215,87,1,1443
"2681",24008,3,1,30,66,103,120,1,1444
"2682",23994,3,9,3,50,102,160,1,1444
"2683",24094,4,5,3,50,201,160,1,1445
"2684",24035,5,30,2,37,201,160,1,1446
"2685",24016,3,7,15,55,210,110,0,1446
"2686",24088,3,1,5,34,202,130,0,1447
"2687",24086,4,25,15,50,204,213,1,1447
"2688",24070,2,2,2,60,202,130,1,1448
"2689",24124,3,20,30,42,102,156,0,1449
"2690",24116,3,14,2,28,101,167,0,1449
"2691",24128,3,30,5,28,103,220,1,1450
"2692",24108,4,30,30,33,205,215,1,1451
"2693",24146,4,10,20,65,205,115,1,1452
"2694",24152,2,2,14,32,201,189,1,1453
"2695",24178,2,2,12,51,203,170,1,1454
"2696",24224,3,8,30,77,107,125,0,1454
"2697",24227,2,2,7,72,201,166,1,1454
"2698",24376,3,1,5,79,225,145,1,1454
"2699",24371,5,30,30,64,201,200,1,1454
"2700",24211,5,15,1,74,201,132,1,1454
"2701",24412,2,5,5,58,106,170,1,1454
"2702",24420,2,2,15,53,105,210,1,1454
"2703",24179,3,5,5,51,102,150,1,1454
"2704",24310,2,10,2,50,210,115,1,1455
"2705",24164,2,4,6,32,202,180,1,1455
"2706",24315,2,1,4,51,102,117,1,1455
"2707",24252,3,4,7,75,230,146,1,1455
"2708",24156,2,5,5,21,202,130,1,1455
"2709",24387,3,20,4,60,205,195,1,1455
"2710",24263,5,30,10,59,201,151,0,1455
"2711",24262,3,3,8,88,202,150,1,1455
"2712",24347,1,10,10,49,101,145,0,1455
"2713",24250,2,3,2,62,210,200,1,1455
"2714",24372,3,5,7,51,101,145,1,1455
"2715",24222,3,25,28,47,107,154,0,1455
"2716",24255,1,1,1,44,103,169,1,1456
"2717",24373,3,3,2,70,107,145,1,1456
"2718",24233,4,14,30,58,207,180,1,1456
"2719",24328,2,20,5,34,204,200,1,1456
"2720",24419,2,2,7,30,215,122,1,1456
"2721",24157,1,1,5,48,203,160,1,1456
"2722",24176,4,20,10,69,202,119,1,1456
"2723",24265,4,5,3,48,101,150,0,1456
"2724",24363,5,10,10,51,204,200,0,1457
"2725",24182,2,14,3,45,102,145,1,1457
"2726",24258,4,5,5,79,102,103,0,1457
"2727",24336,4,30,6,71,202,230,1,1457
"2728",24303,3,2,2,78,230,120,1,1457
"2729",24460,5,30,5,33,201,230,0,1458
"2730",24429,4,18,15,25,201,187,1,1459
"2731",24466,2,1,4,57,203,137,1,1459
"2732",24430,4,2,2,37,102,190,1,1459
"2733",24474,4,7,9,34,201,118,1,1459
"2734",24423,2,5,10,53,202,150,1,1460
"2735",24459,2,15,1,49,202,190,1,1461
"2736",24470,2,2,4,46,102,125,0,1461
"2737",24506,4,30,30,60,203,120,0,1462
"2738",24492,2,1,1,47,225,150,0,1463
"2739",24528,1,2,3,21,202,110,0,1463
"2740",24522,2,2,2,37,101,135,0,1463
"2741",24530,5,30,15,69,201,250,1,1464
"2742",24494,4,4,15,42,201,235,1,1464
"2743",24489,4,7,5,85,105,138,1,1465
"2744",24533,3,6,3,53,201,144,1,1465
"2745",24545,3,10,2,55,201,121,1,1466
"2746",24552,3,3,2,50,201,200,1,1466
"2747",24572,1,1,3,28,102,104,1,1467
"2748",24581,4,30,15,60,202,108,0,1467
"2749",24548,2,1,4,64,201,207,0,1468
"2750",24555,2,5,2,45,102,130,1,1468
"2751",24594,3,7,2,33,103,150,0,1468
"2752",24618,2,3,15,58,101,128,1,1469
"2753",24622,5,25,5,85,210,172,0,1469
"2754",24624,2,2,1,40,202,214,1,1470
"2755",24611,3,1,4,28,210,165,0,1470
"2756",24700,3,5,10,69,210,138,1,1471
"2757",24693,3,5,10,45,102,140,1,1472
"2758",24675,3,14,9,52,204,153,1,1473
"2759",24695,3,25,10,30,101,138,1,1473
"2760",24660,2,3,7,22,204,111,1,1474
"2761",24715,1,7,15,27,210,150,1,1475
"2762",24730,2,7,5,68,202,140,1,1476
"2763",24746,3,30,10,58,101,155,0,1477
"2764",24807,3,15,25,28,101,100,0,1478
"2765",24773,3,2,2,52,201,175,1,1478
"2766",24775,1,3,30,48,205,116,1,1478
"2767",24779,4,2,30,58,202,204,1,1479
"2768",24911,4,20,10,50,204,200,1,1480
"2769",24875,3,10,30,60,201,212,0,1480
"2770",24849,4,10,5,69,202,128,1,1480
"2771",24909,3,1,3,23,203,145,1,1480
"2772",24873,4,15,10,80,204,150,1,1480
"2773",24912,3,1,1,58,105,175,1,1480
"2774",24892,5,30,30,85,101,140,1,1481
"2775",24834,2,2,8,24,202,234,1,1481
"2776",24887,3,2,7,21,203,130,1,1481
"2777",24852,3,3,7,59,204,180,0,1481
"2778",24886,4,3,30,51,101,180,1,1481
"2779",24862,3,3,10,22,205,180,1,1482
"2780",24897,2,5,2,59,101,180,1,1482
"2781",24859,4,10,15,57,205,170,1,1482
"2782",24901,3,9,3,31,205,142,1,1482
"2783",24899,4,7,6,53,203,215,1,1482
"2784",24844,1,2,1,38,201,180,1,1483
"2785",24930,3,30,30,51,101,130,1,1484
"2786",24973,3,3,2,29,101,218,0,1485
"2787",24979,2,1,5,38,102,125,1,1486
"2788",24925,3,1,15,40,202,170,1,1487
"2789",25025,2,4,2,65,201,147,1,1488
"2790",25019,3,25,30,58,225,186,1,1488
"2791",25090,2,6,2,37,101,110,1,1488
"2792",25020,2,2,10,48,202,124,0,1488
"2793",25081,2,4,5,51,201,105,1,1488
"2794",25087,1,3,1,37,204,165,1,1488
"2795",25034,4,10,5,79,201,165,1,1489
"2796",25031,2,2,3,36,212,145,0,1489
"2797",24999,4,15,10,70,204,135,0,1490
"2798",25050,4,20,30,41,201,349,0,1490
"2799",25067,2,5,14,50,202,150,0,1490
"2800",25051,4,25,5,72,107,160,1,1490
"2801",25008,2,1,15,46,204,135,1,1490
"2802",25047,1,1,3,21,203,130,1,1490
"2803",25072,3,1,3,41,102,125,1,1491
"2804",25014,3,2,2,43,101,252,1,1491
"2805",25074,4,30,30,48,205,140,1,1491
"2806",25108,2,30,15,57,203,150,1,1492
"2807",25094,1,2,2,66,104,113,1,1493
"2808",25111,2,15,15,47,215,242,1,1493
"2809",25115,4,9,2,68,103,145,1,1494
"2810",25152,3,25,5,66,201,140,1,1495
"2811",25166,3,15,5,40,201,110,1,1495
"2812",25145,2,2,2,25,202,95,1,1496
"2813",25138,2,1,5,38,201,202,1,1497
"2814",25170,2,4,2,45,101,165,1,1497
"2815",25141,3,14,2,63,201,174,1,1498
"2816",25155,3,30,30,42,103,186,1,1498
"2817",25194,2,5,20,70,202,150,1,1499
"2818",25212,3,20,10,64,215,130,0,1499
"2819",25197,2,2,5,39,215,185,1,1500
"2820",25203,4,3,8,82,107,128,1,1501
"2821",25219,3,10,10,46,101,95,1,1502
"2822",25256,3,2,20,34,203,242,1,1503
"2823",25268,3,13,25,34,203,135,1,1503
"2824",25267,3,10,5,45,215,135,0,1503
"2825",25254,4,5,30,25,212,115,1,1503
"2826",25259,3,4,30,57,206,180,1,1504
"2827",25247,3,10,30,73,102,135,1,1505
"2828",25242,5,16,30,67,101,187,0,1505
"2829",25281,2,5,5,55,102,149,1,1506
"2830",25290,1,7,3,26,205,140,1,1507
"2831",25294,5,30,18,30,102,136,0,1508
"2832",25305,2,2,20,57,203,150,1,1509
"2833",25331,5,15,20,60,101,145,1,1510
"2834",25314,5,30,20,57,210,98,1,1511
"2835",25317,4,25,10,57,201,270,1,1512
"2836",25363,3,4,30,48,204,220,1,1513
"2837",25395,4,14,7,57,107,158,1,1514
"2838",25421,5,15,15,28,104,103,1,1515
"2839",25420,3,2,15,19,202,154,1,1515
"2840",25445,2,2,5,56,204,145,1,1516
"2841",25431,4,10,10,84,201,136,1,1517
"2842",25453,4,5,2,54,104,145,1,1518
"2843",25458,2,5,15,29,215,130,1,1519
"2844",25493,3,15,8,81,201,182,1,1520
"2845",25508,5,30,10,55,103,152,0,1521
"2846",25514,2,2,5,36,202,157,1,1522
"2847",25501,4,28,28,71,207,176,1,1523
"2848",25520,2,4,8,35,201,148,1,1524
"2849",25517,3,20,10,58,204,175,1,1524
"2850",25563,2,1,30,41,101,185,0,1525
"2851",25544,2,1,1,39,218,122,0,1526
"2852",25556,4,30,30,75,204,99,1,1527
"2853",25552,3,2,5,45,203,135,1,1527
"2854",25596,4,7,30,57,203,140,1,1528
"2855",25578,2,1,5,34,215,204,1,1528
"2856",25583,3,3,2,47,102,215,1,1529
"2857",25575,3,15,2,56,204,159,1,1530
"2858",25589,2,1,1,59,220,134,1,1530
"2859",25595,3,5,5,47,202,180,1,1531
"2860",25622,2,2,5,57,201,200,1,1532
"2861",25625,2,2,1,67,205,132,1,1533
"2862",25639,3,1,1,57,201,165,1,1533
"2863",25685,3,4,2,86,202,118,1,1534
"2864",25671,3,2,2,32,201,212,1,1535
"2865",25691,3,7,30,47,201,160,1,1535
"2866",25725,2,2,30,28,205,148,1,1536
"2867",25727,2,3,10,57,101,174,1,1537
"2868",25750,3,4,2,53,210,130,1,1538
"2869",25752,5,15,15,58,102,180,1,1539
"2870",25758,1,1,1,25,204,108,1,1540
"2871",25760,5,30,10,56,101,300,0,1540
"2872",25767,2,25,20,45,102,194,1,1541
"2873",25765,4,6,5,33,202,208,1,1542
"2874",25772,4,10,20,54,201,167,1,1543
"2875",25792,1,1,5,30,101,170,1,1544
"2876",25806,2,2,2,47,202,165,1,1545
"2877",25808,5,30,30,53,230,143,0,1545
"2878",25863,2,1,4,46,206,154,0,1546
"2879",25884,5,6,2,51,203,170,1,1546
"2880",25847,2,30,4,55,102,160,1,1546
"2881",25867,1,3,30,34,202,155,1,1547
"2882",25820,4,20,30,23,101,122,1,1547
"2883",25828,3,8,20,75,201,130,1,1547
"2884",25849,4,28,4,73,203,155,0,1547
"2885",25824,4,30,30,66,202,135,0,1547
"2886",25860,4,4,7,56,201,153,1,1548
"2887",25856,2,3,5,45,102,135,1,1548
"2888",25901,2,7,15,45,102,160,1,1549
"2889",25915,1,3,1,25,101,200,1,1550
"2890",25908,3,3,5,46,201,125,1,1551
"2891",25962,3,20,30,29,104,260,1,1552
"2892",25945,3,2,1,41,103,125,1,1553
"2893",25937,2,15,7,78,210,145,1,1554
"2894",25969,3,3,2,35,201,165,1,1555
"2895",25993,3,7,7,62,201,220,0,1556
"2896",25989,3,1,3,51,201,155,0,1557
"2897",26022,4,15,20,60,208,185,1,1558
"2898",25997,4,3,2,43,203,185,1,1558
"2899",26028,2,14,3,49,201,180,1,1559
"2900",26059,2,1,1,51,220,128,1,1560
"2901",26068,3,3,4,29,101,173,1,1561
"2902",26090,2,5,20,34,201,180,0,1562
"2903",26132,3,5,30,57,201,192,1,1563
"2904",26119,4,30,30,29,201,165,0,1564
"2905",26118,3,30,3,49,201,150,1,1564
"2906",26180,2,3,2,53,105,150,1,1565
"2907",26161,4,30,25,51,205,200,1,1565
"2908",26146,3,2,5,55,202,130,1,1566
"2909",26227,2,2,2,42,201,150,1,1567
"2910",26190,4,25,10,50,101,182,1,1567
"2911",26203,3,1,5,73,220,174,1,1568
"2912",26254,2,1,2,72,105,170,1,1569
"2913",26260,4,8,15,49,201,174,1,1570
"2914",26265,1,1,3,54,203,136,1,1570
"2915",26242,2,3,1,50,204,124,0,1571
"2916",26267,3,25,10,48,202,180,1,1571
"2917",26291,2,3,4,33,102,128,1,1572
"2918",26293,3,3,1,36,201,165,1,1573
"2919",26302,3,10,10,65,202,200,1,1574
"2920",26296,4,7,7,29,201,125,1,1574
"2921",26320,3,6,3,66,201,155,1,1574
"2922",26334,3,10,3,28,205,175,1,1575
"2923",26348,5,30,30,57,201,162,1,1576
"2924",26370,4,30,25,54,204,115,1,1577
"2925",26408,1,2,2,74,203,145,1,1578
"2926",26404,2,10,21,51,210,112,1,1579
"2927",26384,3,30,30,62,201,188,1,1579
"2928",26406,3,1,5,86,201,145,1,1580
"2929",26418,3,5,10,48,101,185,1,1581
"2930",26430,4,14,2,63,104,130,1,1581
"2931",26421,2,2,1,39,202,112,1,1582
"2932",26466,3,5,5,76,220,152,1,1582
"2933",26422,2,1,10,32,202,143,1,1582
"2934",26438,1,8,1,66,101,119,1,1583
"2935",26426,5,25,15,47,102,160,1,1584
"2936",26427,3,2,2,47,202,190,1,1584
"2937",26486,2,4,10,53,105,190,1,1585
"2938",26493,4,4,7,42,101,188,0,1586
"2939",26490,4,10,15,61,204,170,1,1587
"2940",26481,3,15,25,58,105,160,1,1588
"2941",26505,3,5,30,55,208,150,1,1588
"2942",26520,3,2,2,20,101,210,1,1589
"2943",26519,5,30,30,50,201,300,1,1590
"2944",26539,3,5,14,48,204,145,1,1591
"2945",26586,2,10,5,32,201,170,1,1592
"2946",26574,3,4,15,59,201,205,0,1592
"2947",26612,3,30,20,65,208,115,1,1592
"2948",26610,4,15,20,37,202,194,0,1592
"2949",26599,2,2,3,59,203,95,1,1593
"2950",26544,3,14,14,18,202,135,1,1593
"2951",26587,2,21,2,58,105,135,1,1593
"2952",26629,5,25,25,39,102,145,1,1593
"2953",26601,3,7,5,76,202,150,1,1594
"2954",26557,2,3,1,58,201,156,1,1594
"2955",26556,2,3,7,33,103,135,1,1594
"2956",26650,2,30,2,30,102,180,0,1595
"2957",26564,3,5,10,47,215,195,1,1595
"2958",26670,2,3,2,40,220,145,0,1596
"2959",26677,3,30,4,56,202,160,1,1597
"2960",26678,5,30,30,47,204,212,1,1598
"2961",26674,3,4,4,42,202,178,1,1598
"2962",26681,2,1,1,70,202,160,1,1599
"2963",26682,3,5,2,78,230,115,1,1600
"2964",26688,5,30,30,51,101,130,1,1601
"2965",26695,1,2,4,50,218,145,1,1602
"2966",26705,1,30,5,50,203,134,1,1602
"2967",26706,4,7,27,46,215,217,1,1603
"2968",26726,3,30,10,37,204,140,0,1604
"2969",26738,3,10,2,34,204,140,1,1605
"2970",26750,4,30,30,49,104,160,1,1606
"2971",26742,2,5,2,34,201,113,1,1607
"2972",26753,3,20,3,34,101,150,1,1608
"2973",27084,2,2,4,51,101,128,1,1609
"2974",27128,3,1,5,60,202,179,1,1609
"2975",26781,2,2,4,45,203,175,1,1609
"2976",26930,2,2,30,40,210,125,1,1609
"2977",26880,3,10,15,70,206,208,1,1609
"2978",26914,3,2,30,43,220,120,1,1609
"2979",27093,3,1,2,68,102,130,0,1609
"2980",26938,2,2,7,36,104,185,1,1609
"2981",27044,2,5,10,77,102,138,1,1610
"2982",27037,3,2,3,73,103,140,1,1610
"2983",26895,2,1,4,44,225,143,1,1610
"2984",27000,2,1,2,34,201,165,0,1610
"2985",26976,5,30,30,21,206,150,0,1610
"2986",26967,3,30,2,37,201,200,1,1610
"2987",27087,3,1,2,83,107,158,1,1611
"2988",26943,2,29,10,34,203,135,1,1611
"2989",26790,3,9,8,74,101,99,1,1611
"2990",27102,3,8,5,45,101,130,1,1612
"2991",27121,1,7,3,67,210,132,1,1612
"2992",26996,3,20,10,53,203,203,1,1612
"2993",26846,3,2,28,44,102,130,0,1612
"2994",27126,5,20,7,86,204,190,0,1612
"2995",26792,1,1,5,51,204,128,1,1612
"2996",27103,4,3,2,65,225,170,1,1612
"2997",26975,2,5,7,42,220,118,1,1612
"2998",26872,2,2,7,28,204,185,0,1612
"2999",26905,2,7,10,34,210,300,1,1612
"3000",26816,2,5,3,66,103,140,1,1612
"3001",27132,3,1,15,43,103,190,0,1613
"3002",27146,4,3,30,38,101,140,1,1614
"3003",27162,3,10,1,74,204,165,1,1615
"3004",27169,3,20,15,57,201,200,1,1616
"3005",27171,2,2,1,47,102,135,0,1616
"3006",27177,5,30,30,60,201,176,1,1617
"3007",27180,3,7,1,60,225,120,1,1618
"3008",27189,2,2,2,23,103,110,1,1619
"3009",27196,4,3,30,60,101,175,1,1620
"3010",27197,3,10,10,32,101,165,0,1621
"3011",27210,4,20,14,58,206,180,1,1622
"3012",27215,3,20,30,43,204,200,1,1623
"3013",27218,5,30,20,49,230,171,1,1624
"3014",27223,3,7,8,41,101,140,0,1625
"3015",27226,4,15,12,55,102,210,1,1626
"3016",27244,3,3,1,60,206,175,1,1627
"3017",27254,2,30,30,87,107,111,1,1628
"3018",27275,2,2,5,45,101,125,1,1629
"3019",27284,5,30,5,63,203,90,0,1630
"3020",27285,5,30,30,52,230,98,1,1631
"3021",27280,3,5,25,33,101,120,1,1632
"3022",27288,2,2,2,39,203,180,1,1633
"3023",27292,2,6,10,58,230,120,1,1633
"3024",27291,3,30,20,45,206,170,1,1633
"3025",27294,3,4,3,63,102,223,1,1634
"3026",27298,1,1,30,20,203,150,0,1634
"3027",27311,3,4,30,56,230,150,1,1635
"3028",27313,4,15,5,55,104,145,1,1636
"3029",27323,4,30,3,74,201,200,0,1637
"3030",27416,2,2,29,57,210,130,1,1638
"3031",27395,4,10,10,46,201,145,0,1638
"3032",27418,2,5,22,44,214,140,1,1638
"3033",27381,3,1,1,56,102,200,1,1639
"3034",27366,2,2,1,79,103,244,1,1639
"3035",27404,2,3,4,78,101,142,1,1640
"3036",27386,3,25,30,64,201,200,1,1640
"3037",27425,4,1,2,68,202,120,1,1641
"3038",27442,1,2,3,53,225,140,1,1642
"3039",27439,5,5,30,65,201,158,1,1643
"3040",27448,3,7,2,44,201,170,1,1644
"3041",27465,4,30,30,55,202,140,1,1645
"3042",27462,3,3,10,22,101,144,1,1646
"3043",27466,2,2,3,67,215,138,1,1647
"3044",27488,2,3,7,28,202,192,1,1648
"3045",27496,4,10,10,48,103,150,0,1649
"3046",27489,3,1,25,24,201,150,1,1649
"3047",27508,5,30,10,55,107,105,1,1650
"3048",27513,4,22,3,67,105,205,1,1651
"3049",27523,5,30,5,54,202,197,1,1651
"3050",27688,3,3,30,58,230,155,1,1652
"3051",27620,2,1,2,58,203,246,1,1652
"3052",27586,2,3,7,52,201,135,0,1652
"3053",27572,5,20,3,45,203,220,1,1652
"3054",27546,3,2,3,52,103,183,1,1653
"3055",27553,2,2,5,39,210,120,1,1654
"3056",27654,2,10,3,66,103,130,0,1654
"3057",27661,2,20,2,62,230,140,1,1654
"3058",27552,2,1,1,56,102,120,0,1654
"3059",27647,2,3,4,53,205,200,1,1654
"3060",27609,1,1,30,71,204,127,0,1655
"3061",27612,2,1,5,57,205,180,1,1655
"3062",27674,2,1,4,36,101,180,1,1655
"3063",27664,2,1,1,40,102,138,1,1655
"3064",27605,3,3,25,23,223,110,1,1655
"3065",27725,3,20,15,22,210,200,0,1656
"3066",27722,3,4,7,71,201,180,0,1656
"3067",27731,3,19,15,47,215,198,1,1657
"3068",27734,4,7,15,49,102,185,0,1658
"3069",27732,3,30,30,38,202,170,1,1658
"3070",27745,2,3,3,19,101,120,0,1659
"3071",27750,2,2,2,73,204,189,1,1660
"3072",27771,2,1,3,63,201,153,1,1661
"3073",27775,1,7,2,34,226,120,1,1661
"3074",27765,3,3,7,41,102,240,1,1662
"3075",27794,1,2,2,53,201,155,1,1663
"3076",27792,2,2,2,71,201,160,0,1663
"3077",27813,1,3,7,60,202,220,1,1664
"3078",27812,2,2,14,43,202,190,1,1665
"3079",27816,5,30,30,59,101,170,1,1666
"3080",27837,5,10,1,76,201,180,1,1667
"3081",27901,3,3,30,89,201,180,1,1668
"3082",27868,3,15,15,67,201,160,1,1668
"3083",27938,4,4,4,70,203,200,1,1668
"3084",27937,4,5,10,53,202,115,1,1668
"3085",27905,4,30,3,48,101,210,0,1668
"3086",27871,3,30,30,63,201,185,1,1668
"3087",27878,1,1,2,52,201,152,1,1669
"3088",27877,3,5,2,52,230,200,1,1669
"3089",27875,3,30,5,57,101,190,1,1669
"3090",27880,5,10,15,53,210,190,0,1670
"3091",27925,3,2,7,41,202,130,1,1670
"3092",27935,3,10,4,18,202,140,0,1671
"3093",27943,2,30,5,47,220,100,1,1672
"3094",27954,4,10,15,67,201,150,0,1673
"3095",27952,4,30,30,39,206,185,1,1674
"3096",27961,3,1,2,59,225,175,1,1675
"3097",27964,3,5,5,45,203,180,1,1676
"3098",27973,2,2,2,60,103,165,1,1677
"3099",28006,3,1,4,9,208,115,1,1678
"3100",28084,3,1,2,29,201,105,1,1678
"3101",28011,2,1,5,43,103,170,1,1678
"3102",28066,3,4,3,54,101,175,1,1679
"3103",28062,2,2,30,18,203,180,1,1679
"3104",28073,5,30,30,55,103,150,1,1680
"3105",27997,2,30,28,44,201,130,1,1680
"3106",28080,2,2,15,58,206,175,1,1680
"3107",28031,2,1,2,57,201,176,0,1680
"3108",28081,5,30,30,63,101,160,1,1680
"3109",28126,3,20,28,58,205,155,1,1681
"3110",28107,2,2,2,42,105,145,0,1681
"3111",28123,3,2,17,49,204,140,1,1681
"3112",28124,3,3,10,41,203,198,1,1681
"3113",28096,4,10,15,68,202,232,1,1682
"3114",28210,4,30,15,51,201,270,0,1683
"3115",28169,3,30,30,65,220,128,1,1683
"3116",28173,2,2,30,39,203,170,1,1684
"3117",28206,5,30,15,64,202,150,0,1685
"3118",28234,2,1,5,58,104,170,1,1686
"3119",28248,2,2,2,35,206,180,0,1687
"3120",28250,5,30,20,55,201,225,1,1688
"3121",28271,2,4,7,66,230,140,1,1689
"3122",28276,3,2,20,42,101,190,0,1690
"3123",28296,5,30,30,42,201,200,0,1691
"3124",28298,3,10,2,70,202,134,1,1691
"3125",28315,3,2,2,56,230,145,1,1691
"3126",28303,3,2,1,53,201,168,1,1692
"3127",28292,3,10,1,59,202,170,0,1693
"3128",28380,3,7,10,65,101,200,1,1694
"3129",28366,2,7,25,68,230,115,1,1694
"3130",28361,2,2,16,27,204,230,1,1694
"3131",28318,2,3,30,45,204,160,1,1694
"3132",28352,2,2,2,38,201,175,1,1695
"3133",28339,4,5,30,53,202,220,1,1695
"3134",28351,2,3,2,56,203,235,1,1696
"3135",28357,3,2,2,56,203,159,1,1696
"3136",28331,3,6,6,23,204,260,0,1696
"3137",28367,4,30,2,69,201,160,1,1696
"3138",28337,4,15,20,53,201,151,0,1696
"3139",28332,4,8,5,56,201,170,1,1697
"3140",28341,3,7,1,43,207,182,1,1697
"3141",28416,2,14,2,27,101,180,0,1698
"3142",28407,2,7,3,33,202,240,1,1698
"3143",28444,4,25,25,56,107,126,1,1699
"3144",28425,3,30,30,81,230,131,1,1700
"3145",28431,5,15,7,35,202,97,1,1701
"3146",28427,5,30,30,50,220,200,1,1701
"3147",28434,3,5,1,59,208,200,1,1701
"3148",28463,3,2,1,44,202,175,1,1702
"3149",28481,2,1,4,22,101,100,1,1703
"3150",28483,2,3,1,43,101,150,0,1703
"3151",28498,2,1,1,46,201,289,1,1704
"3152",28491,2,1,4,45,201,155,1,1705
"3153",28494,2,2,2,32,204,190,1,1705
"3154",28513,4,5,3,76,201,250,1,1706
"3155",28535,3,1,3,46,201,220,0,1707
"3156",28531,4,5,5,42,201,260,1,1707
"3157",28534,5,20,30,48,203,350,0,1707
"3158",28544,3,25,2,93,101,140,1,1708
"3159",28557,5,25,29,58,230,210,0,1709
"3160",28575,3,1,10,36,201,136,1,1710
"3161",28583,4,30,20,38,201,280,1,1710
"3162",28595,2,7,1,40,101,135,1,1711
"3163",28600,2,1,8,44,201,192,1,1712
"3164",28682,5,30,14,47,201,150,1,1713
"3165",28785,3,30,30,54,205,116,1,1713
"3166",28681,2,1,2,52,102,200,1,1713
"3167",28766,5,30,30,52,230,99,1,1714
"3168",28660,3,1,10,54,203,170,1,1714
"3169",28716,3,2,4,40,103,130,1,1714
"3170",28743,3,5,5,57,101,150,1,1714
"3171",28719,5,27,30,52,203,160,1,1714
"3172",28761,4,30,10,76,205,250,1,1714
"3173",28744,3,5,15,20,103,135,1,1714
"3174",28672,2,28,28,67,201,160,1,1714
"3175",28691,3,5,3,77,101,190,1,1714
"3176",28817,2,1,4,51,206,175,1,1714
"3177",28834,1,2,1,62,203,118,1,1714
"3178",28723,4,2,30,71,101,200,1,1715
"3179",28802,2,1,1,55,101,250,1,1715
"3180",28639,3,30,30,47,203,175,0,1715
"3181",28711,1,2,15,71,101,150,1,1715
"3182",28748,1,30,20,48,201,110,1,1715
"3183",28747,4,20,10,39,201,130,1,1715
"3184",28755,3,30,2,43,202,180,0,1715
"3185",28674,4,30,14,63,102,218,1,1716
"3186",28668,2,1,7,36,203,136,1,1716
"3187",28652,2,20,10,28,204,140,1,1716
"3188",28713,2,5,2,80,205,147,1,1716
"3189",28649,2,4,15,60,215,175,1,1716
"3190",28751,1,1,2,46,202,120,1,1716
"3191",28804,1,1,2,58,201,167,1,1716
"3192",28849,5,30,14,50,102,145,1,1717
"3193",28845,3,5,5,44,202,148,1,1718
"3194",28861,4,21,14,27,201,250,0,1719
"3195",28864,4,4,30,29,201,145,1,1720
"3196",28862,4,30,30,54,230,100,1,1721
"3197",28886,3,15,15,39,201,200,1,1722
"3198",28940,4,1,1,29,212,176,1,1723
"3199",28934,3,1,3,27,201,130,1,1724
"3200",28946,4,6,3,62,201,130,1,1725


==> samples1.csv <==
"","WEIGHT","PHYSHLTH","MENTHLTH","AGE","block"
"15",202,10,20,36,1
"14",260,15,6,57,2
"33",175,2,5,24,3
"41",275,20,20,63,4
"44",161,2,10,37,5
"43",170,5,7,28,6
"51",190,30,6,54,7
"53",240,7,7,57,7
"63",215,30,30,67,8
"66",210,30,20,59,9
"79",215,2,4,27,10
"91",240,25,15,49,11
"119",178,2,1,49,12
"138",350,1,4,42,13
"143",189,12,15,27,14
"144",218,5,2,31,14
"194",200,30,30,87,15
"205",200,2,2,62,16
"207",180,20,30,40,17
"211",144,14,2,60,18
"240",210,1,20,59,19
"238",245,30,10,72,20
"250",170,30,5,70,21
"252",222,6,30,37,22
"264",230,10,10,68,23
"270",138,2,1,84,24
"271",180,1,3,34,25
"274",230,30,2,74,25
"277",235,30,15,61,26
"283",135,30,4,57,26
"291",155,30,30,47,26
"285",224,13,12,27,26
"279",173,3,2,26,27
"350",200,5,10,68,28
"335",230,30,15,42,28
"344",265,1,2,47,28
"340",185,30,30,70,28
"304",235,30,15,61,29
"309",201,15,30,73,29
"312",147,4,1,38,29
"334",135,1,30,47,30
"345",185,30,25,50,30
"342",220,30,30,50,30
"305",175,2,4,68,31
"378",250,1,25,43,32
"402",185,5,14,23,32
"385",200,3,30,41,32
"380",180,10,5,53,32
"393",260,12,12,50,32
"395",165,4,4,46,32
"369",175,5,20,42,33
"356",170,2,2,50,33
"367",185,7,1,38,33
"443",218,2,30,53,34
"442",161,2,5,50,34
"406",180,2,5,48,35
"409",290,4,6,28,35
"524",220,1,1,42,36
"762",220,1,3,36,36
"574",205,3,10,37,36
"526",125,2,15,20,36
"591",150,30,30,51,36
"665",240,1,3,35,36
"650",200,4,1,50,36
"749",250,20,5,48,36
"840",185,15,15,81,36
"614",305,2,8,51,36
"478",195,2,20,64,36
"802",162,2,5,39,36
"617",215,1,2,39,36
"495",170,1,3,37,36
"756",130,14,4,85,36
"481",195,12,30,72,36
"523",196,30,20,54,36
"585",160,30,7,34,37
"899",185,20,15,40,37
"800",155,2,4,51,37
"488",185,1,1,32,37
"722",225,3,8,75,37
"884",237,30,25,63,37
"661",170,10,30,68,37
"720",175,2,10,18,37
"657",141,10,20,62,38
"879",150,3,2,49,38
"639",120,3,4,33,38
"778",157,7,7,58,38
"810",170,7,5,43,38
"921",210,5,15,35,38
"599",200,10,14,42,38
"793",230,2,2,33,38
"944",180,7,7,59,38
"580",230,7,2,69,38
"889",165,2,10,59,38
"714",220,2,3,21,38
"710",180,10,30,51,39
"652",225,15,20,64,39
"597",156,1,2,37,39
"895",215,10,5,60,39
"950",180,1,10,64,39
"634",230,30,10,63,39
"529",267,1,15,36,39
"516",170,1,10,52,39
"825",195,2,1,64,39
"707",198,30,30,61,39
"769",199,3,7,52,39
"577",185,25,1,51,39
"679",160,5,10,57,39
"951",176,10,2,20,39
"468",330,30,30,33,39
"732",187,2,30,27,39
"765",250,30,5,57,39
"824",185,1,1,51,39
"711",130,10,1,48,39
"979",195,3,1,46,40
"998",240,2,5,48,41
"1009",155,30,1,54,42
"1003",269,3,30,34,43
"1031",150,4,15,22,44
"1034",200,1,5,49,45
"1056",233,2,14,54,46
"1068",232,2,6,54,47
"1074",196,5,10,36,48
"1067",200,30,3,72,49
"1077",163,3,2,45,50
"1109",191,7,30,65,51
"1104",150,4,4,62,52
"1100",220,19,3,21,53
"1105",210,10,2,42,53
"1117",240,15,10,61,54
"1115",210,1,4,40,55
"1116",200,3,7,24,55
"1128",140,1,20,28,56
"1130",245,30,11,57,57
"1150",215,21,10,62,58
"1146",289,5,10,46,59
"1154",218,30,2,61,60
"1165",150,3,1,35,60
"1188",220,5,1,53,61
"1180",186,5,5,88,62
"1198",270,4,3,55,63
"1204",155,8,7,50,63
"1215",215,30,30,61,64
"1233",196,10,1,57,65
"1238",155,30,10,78,66
"1269",205,5,1,61,67
"1264",155,5,20,48,68
"1281",130,3,5,29,69
"1282",131,1,1,62,69
"1318",200,5,2,43,69
"1316",228,5,15,42,70
"1330",250,4,30,36,70
"1446",155,3,5,48,71
"1455",155,7,4,32,71
"1419",165,1,2,84,71
"1412",215,30,30,61,71
"1430",196,2,4,67,71
"1389",135,3,1,87,71
"1339",230,3,20,41,72
"1362",250,2,3,40,72
"1332",245,30,2,75,72
"1366",189,3,1,64,73
"1395",250,14,30,55,73
"1365",190,1,2,38,73
"1444",160,2,1,68,74
"1408",175,21,14,55,74
"1418",170,5,3,57,74
"1348",210,2,10,24,74
"1379",178,2,6,47,74
"1359",175,3,2,38,74
"1372",190,1,30,66,74
"1358",236,30,20,61,74
"1481",240,2,10,55,75
"1465",220,30,30,61,76
"1475",335,10,2,48,77
"1503",180,10,2,37,78
"1514",170,2,5,61,79
"1510",196,30,30,51,79
"1530",210,30,2,54,80
"1531",190,4,6,28,80
"1522",195,1,2,53,80
"1543",225,3,3,30,81
"1542",200,1,14,40,81
"1544",204,2,1,38,81
"1663",171,1,1,50,82
"1573",225,14,30,55,82
"1577",170,10,5,47,82
"1611",320,2,3,34,82
"1612",150,1,10,29,82
"1583",192,30,1,75,83
"1623",142,1,3,59,83
"1628",180,10,5,83,83
"1636",210,15,2,33,84
"1634",182,1,5,50,84
"1552",160,2,4,69,84
"1644",230,1,1,82,84
"1645",164,20,10,64,84
"1643",180,4,30,49,84
"1598",157,30,10,77,85
"1599",270,20,20,52,85
"1668",162,1,2,20,86
"1669",129,2,2,61,87
"1672",190,6,4,74,88
"1695",215,2,30,63,89
"1709",250,30,25,61,90
"1696",205,30,5,56,91
"1719",215,17,5,57,92
"1723",160,14,30,72,92
"1718",168,30,30,47,92
"1721",195,5,29,66,93
"1735",177,1,2,83,94
"1741",170,10,30,50,95
"1745",205,30,30,73,96
"1752",182,15,30,86,97
"1769",215,15,15,66,98
"1754",180,5,3,63,99
"1778",180,30,2,60,100
"1797",325,5,20,40,101
"1801",135,28,3,62,102
"1816",160,2,10,62,103
"1823",200,20,25,64,103
"1820",125,15,15,19,104
"1835",230,5,5,33,105
"1854",260,15,5,42,106
"1873",189,30,30,66,107
"1865",140,30,15,45,107
"1883",215,5,25,60,108
"1880",156,6,2,52,108
"1902",230,2,3,52,109
"1911",235,20,10,65,110
"1924",220,2,2,66,111
"1916",232,30,30,62,111
"1925",150,5,5,20,112
"1948",179,30,30,63,113
"1967",160,10,30,65,114
"1964",210,2,4,42,114
"1962",210,30,30,55,114
"1956",218,30,3,71,115
"1980",180,15,25,75,116
"2005",118,30,10,59,117
"2026",160,29,15,62,118
"2025",215,5,15,44,118
"2020",192,3,4,50,118
"2050",225,5,5,58,119
"2043",185,1,5,33,120
"2045",180,3,3,48,121
"2068",138,30,30,52,122
"2071",186,30,30,64,123
"2072",223,1,1,48,123
"2075",191,10,15,36,124
"2084",235,2,2,48,124
"2101",250,30,15,52,125
"2123",185,10,4,30,126
"2141",250,30,10,71,127
"2138",268,15,2,62,128
"2144",175,3,2,86,129
"2159",170,30,15,38,130
"2178",230,2,5,49,131
"2172",140,1,1,67,131
"2167",158,20,25,58,132
"2171",227,12,30,73,133
"2170",164,3,3,67,133
"2201",235,2,5,39,134
"2191",210,5,2,75,135
"2219",130,15,30,83,136
"2233",190,30,30,40,137
"2241",180,2,30,31,138
"2246",170,10,10,64,139
"2245",168,27,27,75,140
"2252",200,10,20,35,141
"2296",180,30,30,41,142
"2299",235,30,30,54,143
"2321",204,30,30,77,144
"2332",215,18,30,47,145
"2345",220,5,2,68,146
"2344",153,30,12,78,147
"2390",160,1,1,73,148
"2408",150,3,1,25,149
"2419",200,2,7,24,150
"2420",185,10,4,51,151
"2439",235,30,30,47,152
"2429",310,30,30,54,153
"2457",172,30,15,47,154
"2468",320,3,2,62,155
"2474",300,7,21,65,156
"2486",280,30,30,53,157
"2495",250,4,2,54,158
"2504",158,2,7,58,159
"2501",196,30,30,61,160
"2507",285,30,2,48,161
"2534",220,1,15,44,162
"2538",145,30,30,59,163
"2545",200,2,1,49,164
"2548",219,30,30,32,165
"2546",200,10,2,62,165
"2568",162,5,2,77,166
"2573",300,3,20,50,167
"2583",380,5,15,41,168
"2581",178,1,1,38,169
"2603",275,3,12,31,170
"2613",165,8,25,88,170
"2608",205,1,2,38,170
"2633",120,30,29,87,170
"2638",170,14,27,23,171
"2591",225,2,2,77,172
"2617",250,2,1,50,172
"2621",135,10,7,80,172
"2619",230,15,15,57,172
"2597",235,14,2,47,173
"2631",155,1,5,61,173
"2678",240,14,5,55,174
"2694",185,14,3,42,174
"2700",254,2,2,64,175
"2689",221,1,1,70,176
"2666",140,1,1,66,176
"2686",222,30,30,66,176
"2688",165,1,2,26,176
"2712",150,30,9,80,177
"2720",250,14,2,60,178
"2733",370,30,30,49,179
"2739",180,5,30,46,180
"2747",175,5,6,40,181
"2752",284,7,30,50,182
"2760",260,3,2,27,183
"2776",180,30,15,78,183
"2796",330,4,30,30,184
"2805",172,1,2,47,185
"2778",205,25,10,76,186
"2816",135,30,30,64,187
"2809",175,8,8,59,188
"2848",220,2,10,54,189
"2849",155,7,2,42,189
"2874",195,2,10,56,190
"2870",180,1,30,45,191
"2973",132,20,30,44,192
"2971",260,2,1,33,192
"2951",250,3,15,38,193
"2970",140,2,3,20,194
"2918",182,1,20,35,194
"2924",185,1,7,32,194
"2931",230,3,30,25,194
"3013",215,3,10,35,195
"2988",185,30,30,49,195
"2989",150,1,5,52,195
"3002",200,28,5,61,196
"3055",188,30,30,86,197
"3076",185,30,2,51,198
"3083",175,2,5,52,198
"3065",220,30,12,62,198
"3050",160,3,5,19,199
"3075",120,2,2,50,199
"3046",175,2,3,58,199
"3067",271,30,2,41,200
"3085",240,7,2,53,200
"3077",183,20,5,76,200
"3122",142,2,27,53,201
"3124",161,30,4,46,202
"3133",130,2,7,18,203
"3146",250,15,30,57,203
"3134",225,1,4,38,204
"3140",260,1,2,28,205
"3191",195,7,5,46,206
"3185",260,30,30,57,206
"3166",220,2,2,54,207
"3179",235,30,15,68,208
"3173",280,4,3,57,209
"3207",180,30,30,62,210
"3232",160,30,12,27,211
"3200",185,1,1,80,211
"3250",185,30,7,58,212
"3254",170,2,2,79,212
"3243",165,5,7,77,213
"3263",160,1,1,79,214
"3233",205,1,4,55,214
"3284",245,30,30,37,215
"3298",188,4,5,71,216
"3288",250,20,20,58,217
"3285",203,26,2,58,217
"3311",170,15,3,53,218
"3328",175,1,3,45,219
"3324",230,4,15,71,219
"3314",169,30,10,58,219
"3344",195,4,25,42,220
"3388",215,2,4,40,221
"3400",160,30,15,85,222
"3401",210,8,2,45,223
"3413",342,3,5,55,224
"3416",265,1,2,60,225
"3428",280,15,5,36,226
"3476",230,30,30,67,227
"3482",180,15,30,47,228
"3505",200,2,1,42,229
"3497",170,1,2,47,230
"3514",205,3,2,70,230
"3512",210,30,30,40,231
"3509",170,1,1,45,232
"3515",150,1,3,34,233
"3519",160,5,7,73,233
"3517",186,1,1,53,234
"3545",270,30,5,60,235
"3577",216,30,30,64,236
"3597",126,30,30,84,237
"3594",300,3,4,25,238
"3610",205,15,2,39,239
"3612",200,2,1,60,240
"3642",170,2,7,36,241
"3664",170,30,30,48,242
"3663",210,4,3,58,243
"3661",210,4,30,40,243
"3666",135,30,30,53,243
"3677",145,20,30,39,244
"3703",185,4,5,43,245
"3693",160,10,30,61,246
"3719",180,5,30,60,247
"3729",288,2,3,41,248
"3749",200,15,15,55,249
"3758",145,20,15,76,250
"3764",155,15,2,41,251
"3771",245,10,10,42,252
"3779",220,3,5,45,253
"3782",240,30,30,56,254
"3860",185,18,10,46,255
"3796",140,30,30,58,256
"3883",167,3,30,41,256
"3821",260,2,15,47,256
"3831",200,20,15,37,256
"3833",210,1,10,30,256
"3875",143,7,7,55,256
"3829",148,30,30,56,256
"3879",135,30,20,33,257
"3868",195,1,1,38,257
"3805",160,5,5,62,258
"3905",217,6,30,76,258
"3846",152,2,2,42,258
"3930",145,30,2,34,259
"3911",220,30,4,68,260
"3936",167,15,5,52,261
"3925",195,12,28,40,261
"3946",264,3,30,49,261
"3962",200,5,3,63,262
"3953",200,5,5,33,262
"3961",225,20,30,79,262
"3972",180,5,1,54,262
"3992",138,2,30,42,263
"3986",184,30,30,42,263
"3976",126,15,4,20,264
"3950",185,14,2,44,264
"4021",185,30,25,60,265
"4004",174,5,1,67,265
"4026",230,5,1,66,266
"4040",220,10,5,21,267
"4012",185,5,5,29,268
"4050",220,25,10,80,269
"4064",160,1,30,33,269
"4142",200,4,2,61,270
"4078",247,20,20,46,270
"4104",152,3,7,65,271
"4090",225,25,15,31,271
"4105",185,2,2,49,271
"4121",215,2,14,47,272
"4095",218,30,30,82,272
"4120",170,4,4,48,273
"4084",210,5,5,58,273
"4099",200,3,1,40,273
"4199",150,2,7,49,274
"4260",190,2,4,59,274
"4193",260,2,10,30,274
"4258",190,3,2,43,274
"4265",209,3,15,31,275
"4227",210,3,4,47,275
"4150",190,2,20,26,275
"4213",225,1,3,35,276
"4159",190,5,8,36,276
"4290",200,25,30,56,277
"4293",166,15,2,23,277
"4283",183,20,15,78,278
"4278",185,4,4,23,279
"4329",160,30,30,59,280
"4324",160,3,3,29,281
"4325",200,1,2,59,282
"4349",265,5,10,35,282
"4365",135,30,4,47,283
"4356",150,1,2,34,284
"4383",170,1,5,47,284
"4382",167,30,20,51,284
"4369",420,14,2,40,284
"4358",190,10,15,67,285
"4376",205,2,4,45,286
"4396",190,8,5,44,286
"4390",122,4,1,31,286
"4422",130,25,20,69,287
"4402",158,10,5,48,288
"4417",195,3,14,26,288
"4457",140,30,30,51,289
"4440",212,1,3,77,290
"4468",152,1,1,19,291
"4486",210,1,1,49,291
"4487",190,1,5,64,291
"4505",215,30,30,76,291
"4476",220,15,20,53,292
"4480",177,1,10,33,293
"4515",170,30,20,49,294
"4497",170,5,5,48,294
"4530",222,2,20,50,294
"4591",235,5,5,40,295
"4560",210,30,5,58,295
"4540",172,1,1,63,296
"4583",304,14,7,51,297
"4568",175,5,4,39,297
"4572",200,30,15,61,298
"4545",235,10,25,23,298
"4607",236,1,1,47,299
"4631",182,2,20,32,299
"4699",220,2,3,44,299
"4697",145,15,10,72,299
"4641",140,7,10,60,299
"4653",165,1,1,49,299
"4608",165,1,5,52,299
"4721",187,1,25,51,300
"4700",185,2,3,56,300
"4703",218,1,1,52,300
"4732",160,4,1,63,300
"4766",235,2,3,32,300
"4624",210,1,10,61,300
"4626",160,2,2,58,300
"4712",165,30,30,54,300
"4685",171,3,2,51,300
"4786",170,15,15,50,300
"4734",215,4,30,42,301
"4648",200,2,2,65,301
"4659",186,5,3,63,301
"4602",155,30,30,84,302
"4727",234,7,30,53,302
"4660",175,3,1,48,302
"4736",140,2,2,43,302
"4605",182,25,2,81,302
"4819",136,2,2,77,303
"4806",189,3,1,25,304
"4800",169,12,10,51,304
"4808",210,15,7,39,304
"4839",215,30,2,84,305
"4827",253,1,1,63,306
"5002",310,10,10,61,307
"4964",211,4,10,73,307
"5018",200,2,1,38,307
"4863",155,1,4,30,307
"4921",180,10,6,42,307
"4944",140,30,10,20,308
"4861",240,2,5,42,308
"4943",370,9,30,26,308
"4953",180,25,25,38,308
"4952",245,1,2,55,308
"4918",180,2,2,65,308
"4974",170,20,25,73,309
"5024",352,30,30,64,309
"4966",210,1,10,23,310
"4925",175,2,4,46,310
"4853",180,1,1,82,310
"4895",155,4,1,22,310
"4934",207,7,2,55,310
"5047",180,15,5,77,311
"5049",190,30,2,48,311
"5095",190,15,5,60,312
"5097",172,30,2,56,312
"5058",210,3,1,33,313
"5062",205,2,3,75,314
"5102",205,14,30,50,315
"5118",300,7,20,42,316
"5119",215,3,15,37,316
"5120",210,3,3,41,317
"5133",150,3,15,55,318
"5127",125,2,3,66,319
"5174",240,3,7,30,320
"5158",350,4,4,41,320
"5151",190,2,5,72,320
"5160",210,2,5,31,320
"5152",250,10,1,52,321
"5169",205,1,15,53,321
"5170",155,2,2,46,322
"5210",210,2,4,48,323
"5201",195,1,5,58,323
"5203",172,1,1,41,324
"5233",173,30,25,55,325
"5237",120,21,30,42,326
"5254",225,21,4,67,327
"5248",230,30,10,58,328
"5261",238,18,15,60,329
"5268",212,30,30,74,330
"5286",125,30,14,55,331
"5291",165,2,3,39,332
"5296",160,25,25,62,333
"5320",230,25,30,52,334
"5338",237,1,18,57,335
"5353",240,3,5,40,336
"5370",200,2,1,40,337
"5402",200,3,5,50,338
"5423",169,30,30,67,339
"5438",160,1,1,56,340
"5469",190,7,4,33,341
"5463",150,20,30,62,341
"5456",156,30,30,54,342
"5486",180,20,10,64,343
"5506",240,10,15,71,344
"5488",190,30,30,61,345
"5495",212,1,1,64,345
"5562",180,1,10,32,346
"5565",160,2,2,35,346
"5559",230,20,20,47,347
"5563",194,4,4,54,347
"5540",190,30,1,74,347
"5553",175,3,15,37,348
"5543",150,30,1,53,348
"5534",141,30,2,57,349
"5576",250,5,3,44,350
"5610",265,1,1,42,350
"5572",177,30,25,56,350
"5587",200,5,2,38,351
"5577",220,20,15,41,351
"5567",290,3,2,28,352
"5601",220,6,2,44,352
"5569",300,20,20,57,352
"5623",140,7,3,44,353
"5611",155,14,4,9,354
"5640",165,2,5,49,355
"5648",130,5,15,33,356
"5659",180,14,5,40,357
"5675",255,30,30,52,358
"5667",210,1,7,47,358
"5666",255,2,2,36,359
"5674",180,3,3,29,360
"5679",200,2,15,21,360
"5688",300,30,30,45,361
"5685",165,7,7,65,362
"5694",180,1,2,53,363
"5720",145,2,2,49,364
"5724",180,2,4,51,365
"5714",174,1,6,19,366
"5718",170,15,1,44,366
"5732",150,1,3,53,367
"5734",410,25,20,57,368
"5731",165,5,1,45,369
"5736",235,2,4,50,369
"5765",205,2,10,37,370
"5771",175,5,1,50,371
"5783",165,14,2,56,372
"5779",187,2,1,69,373
"5788",200,4,10,23,373
"5807",270,10,2,64,374
"5835",224,3,1,49,375
"5821",220,2,2,44,376
"5841",165,4,4,84,377
"5840",235,15,5,52,377
"5867",190,2,2,31,378
"5854",185,3,3,50,379
"5852",264,5,2,33,380
"5883",250,1,2,56,381
"5875",228,30,10,50,382
"5888",190,30,30,83,383
"5889",290,2,17,46,383
"5900",185,30,30,64,384
"5911",180,3,3,30,385
"5922",190,2,2,49,386
"5924",205,30,6,79,387
"5936",188,1,2,33,388
"5937",280,5,10,52,389
"5943",185,10,2,31,389
"5971",260,1,15,51,390
"5979",230,1,2,51,391
"5998",215,2,1,34,392
"6027",205,4,2,33,393
"6067",237,23,25,30,394
"6063",190,30,10,60,394
"6066",206,30,15,73,394
"6064",170,5,1,59,394
"6069",174,2,30,33,395
"6074",217,5,5,63,396
"6073",230,1,2,31,396
"6078",165,1,2,32,397
"6059",187,1,1,48,397
"6115",230,1,7,62,398
"6106",280,29,29,97,398
"6098",235,30,5,51,399
"6118",185,30,30,30,400
"6136",230,5,1,40,401
"6153",182,20,10,79,402
"6147",180,2,2,52,403
"6144",190,30,15,33,404
"6162",230,2,7,53,405
"6156",215,15,2,67,405
"6175",170,3,1,60,406
"6185",300,2,2,43,407
"6219",140,2,30,39,408
"6223",185,30,30,56,409
"6205",150,30,30,38,409
"6242",152,2,5,36,410
"6267",185,1,1,48,411
"6284",200,2,30,82,412
"6304",250,20,20,64,413
"6293",200,4,2,56,414
"6296",200,1,5,33,414
"6313",220,30,30,81,415
"6307",220,5,2,60,415
"6309",245,7,2,70,415
"6316",175,30,30,52,416
"6341",188,2,30,57,417
"6344",185,30,1,72,418
"6337",185,15,20,62,418
"6354",180,7,2,55,419
"6362",100,15,15,85,420
"6371",150,20,30,19,421
"6368",190,30,30,59,422
"6369",230,30,30,61,423
"6376",170,8,3,47,423
"6392",135,5,30,48,424
"6403",230,29,30,32,425
"6399",200,5,5,40,426
"6416",225,30,7,39,427
"6426",190,1,7,64,428
"6429",215,7,5,43,428
"6437",155,2,5,48,429
"6439",180,30,30,80,430
"6446",200,30,30,45,431
"6471",185,6,1,63,432
"6472",146,30,30,42,433
"6476",180,2,3,38,434
"6508",260,1,8,67,435
"6510",180,30,30,63,436
"6538",175,1,1,43,437
"6547",242,7,2,67,438
"6582",190,30,8,80,439
"6607",148,30,30,58,439
"6580",175,2,2,46,440
"6589",160,20,10,90,441
"6588",190,5,5,55,441
"6611",210,30,3,52,442
"6628",200,3,30,65,442
"6632",265,1,14,39,443
"6625",195,5,5,53,443
"6661",175,2,5,36,444
"6704",300,10,20,44,445
"6695",210,1,1,46,446
"6699",274,7,30,58,447
"6728",198,9,2,74,448
"6719",280,14,7,54,448
"6732",174,10,1,72,448
"6711",223,30,30,52,448
"6713",180,1,12,35,449
"6712",224,30,30,48,449
"6738",210,30,15,38,450
"6909",212,30,30,44,451
"6764",227,3,14,40,451
"6761",150,20,20,83,451
"6771",175,2,3,58,451
"6883",220,2,1,67,451
"6830",200,30,30,48,451
"6768",164,28,15,47,451
"6765",180,3,1,35,451
"6904",165,1,1,19,452
"6875",157,30,30,75,452
"6770",147,10,5,67,452
"6831",190,5,10,45,452
"6845",232,2,14,35,453
"6821",180,15,4,42,454
"6791",195,3,2,76,454
"7052",150,30,15,71,455
"7043",190,1,5,60,455
"7033",152,15,5,21,455
"6993",165,30,30,92,456
"7035",160,2,2,42,456
"6980",215,2,8,66,456
"6965",160,30,15,60,456
"6940",190,1,2,48,456
"6989",185,1,5,53,456
"6970",205,7,10,35,457
"6974",168,1,3,42,458
"6985",200,3,10,21,458
"6939",178,3,15,63,458
"7032",190,4,2,59,458
"7061",178,1,4,64,459
"7067",200,5,3,23,460
"7070",185,30,2,52,461
"7082",260,3,14,51,462
"7083",225,15,10,28,462
"7089",196,30,5,58,463
"7098",220,2,1,47,464
"7094",170,14,30,55,465
"7117",200,3,5,55,466
"7113",183,5,5,63,466
"7133",275,3,1,30,467
"7141",240,30,15,61,468
"7157",235,2,30,61,469
"7155",240,1,15,47,470
"7162",180,20,20,51,471
"7163",183,5,10,22,472
"7173",170,1,1,59,473
"7198",220,2,7,39,474
"7195",190,5,5,32,475
"7196",210,20,20,45,475
"7211",200,2,10,45,476
"7205",200,2,2,32,477
"7218",238,14,3,35,478
"7219",220,2,7,30,478
"7241",160,3,2,66,479
"7246",210,2,3,51,480
"7304",170,15,2,60,481
"7345",208,3,5,50,481
"7278",210,1,1,77,481
"7368",150,2,15,24,482
"7272",205,2,3,80,482
"7273",186,1,1,56,482
"7300",172,30,30,59,482
"7363",210,5,2,40,482
"7364",210,5,3,57,482
"7269",170,30,30,67,482
"7281",210,30,2,43,482
"7360",168,1,24,69,483
"7378",255,1,3,33,484
"7370",140,30,30,31,484
"7385",200,2,2,38,485
"7389",280,1,2,50,486
"7388",175,2,3,45,486
"7390",285,4,6,47,487
"7384",250,2,3,34,487
"7409",130,10,10,88,488
"7405",175,30,30,59,489
"7447",165,30,30,63,490
"7470",180,30,10,67,491
"7476",200,30,30,73,492
"7495",145,1,3,25,493
"7509",120,30,15,54,494
"7531",265,7,3,30,495
"7546",190,14,7,71,496
"7548",230,3,30,36,497
"7544",200,2,7,40,498
"7581",134,30,30,49,499
"7580",160,2,1,36,500
"7582",150,29,5,41,500
"7614",150,20,20,52,501
"7623",165,30,3,82,501
"7615",210,3,5,40,502
"7629",173,2,3,55,503
"7652",143,30,30,57,504
"7698",184,5,2,22,505
"7676",158,14,3,25,505
"7696",120,21,30,65,505
"7700",180,7,3,75,506
"7689",250,1,30,47,506
"7662",227,2,10,43,506
"7712",190,5,2,22,507
"7708",250,30,30,72,507
"7707",255,7,7,32,508
"7717",220,4,21,41,509
"7709",270,25,5,58,509
"7731",175,1,4,25,510
"7862",172,1,1,33,511
"7808",260,15,30,59,511
"7798",167,4,7,41,512
"7812",215,20,25,38,512
"7869",193,3,2,65,512
"7796",155,15,15,55,513
"7849",155,2,2,35,513
"7832",175,3,1,54,513
"7819",185,6,15,52,513
"7769",200,12,12,62,514
"7846",215,2,2,63,514
"7840",210,2,5,21,514
"7895",150,7,2,27,515
"7904",241,30,20,50,515
"7899",160,10,5,84,516
"7886",174,10,3,74,517
"7906",214,4,2,62,517
"7893",130,30,10,91,518
"7927",150,5,5,22,519
"7915",195,2,6,44,519
"7929",190,1,5,61,520
"7967",160,2,2,68,521
"7969",180,10,10,75,522
"7991",240,2,1,39,523
"7970",222,7,30,58,523
"8003",186,3,2,53,523
"8017",250,10,10,43,524
"8018",260,25,15,37,524
"8039",170,3,3,87,525
"8038",200,30,25,52,525
"8049",220,10,5,24,525
"8064",168,30,20,49,526
"8071",180,3,3,23,527
"8084",190,29,10,61,527
"8060",185,4,2,18,527
"8070",158,2,2,64,527
"8093",210,30,30,60,528
"8101",153,30,5,68,529
"8110",170,20,2,80,530
"8128",165,15,25,74,531
"8142",200,2,1,58,531
"8117",140,14,2,31,532
"8191",198,7,7,63,533
"8167",145,5,5,84,533
"8157",168,30,10,63,534
"8208",205,5,2,52,535
"8236",170,10,2,39,535
"8197",200,2,1,89,536
"8218",170,2,5,48,536
"8221",154,30,20,54,536
"8223",200,5,15,50,537
"8201",205,2,3,43,537
"8250",241,30,30,62,538
"8256",215,30,30,38,538
"8252",156,30,10,50,539
"8257",235,2,2,29,539
"8276",250,1,1,45,540
"8293",160,6,4,54,541
"8285",254,10,5,68,542
"8338",140,30,15,41,543
"8305",145,3,4,38,544
"8324",190,28,3,31,545
"8349",173,15,5,57,546
"8348",250,10,4,59,547
"8360",200,2,2,37,548
"8388",265,2,5,23,549
"8393",250,20,25,50,549
"8398",180,15,4,61,550
"8406",185,1,2,76,550
"8396",200,4,5,53,551
"8415",250,4,2,67,552
"8423",160,4,1,49,553
"8440",138,2,20,20,554
"8441",255,2,28,32,555
"8443",286,30,30,43,556
"8452",200,1,1,79,557
"8449",285,1,1,38,558
"8451",135,15,26,45,559
"8474",250,6,3,21,560
"8480",207,8,8,74,561
"8496",145,4,5,18,562
"8505",200,30,30,52,563
"8519",205,20,2,26,564
"8524",250,2,1,53,564
"8528",188,2,2,39,565
"8521",240,29,25,47,565
"8516",225,3,15,39,566
"8523",172,30,30,80,567
"8539",350,10,3,38,568
"8573",205,2,5,45,569
"8563",220,30,30,51,569
"8608",210,3,4,32,570
"8591",150,2,2,30,571
"8625",155,5,2,54,572
"8636",190,30,30,60,573
"8646",240,2,2,42,574
"8653",190,30,30,58,575
"8657",450,25,15,32,576
"8661",160,28,25,57,577
"8669",300,5,7,39,578
"8675",210,15,10,63,579
"8677",195,1,2,60,580
"8685",155,30,10,71,581
"8704",176,2,7,68,582
"8688",180,1,2,20,583
"8691",180,2,1,56,584
"8737",205,2,15,50,585
"8729",160,30,30,51,586
"8749",173,30,4,88,587
"8757",180,5,3,68,588
"8759",200,2,4,28,588
"8770",205,7,1,36,589
"8773",180,15,10,60,590
"8771",250,1,5,19,590
"8787",210,2,12,41,591
"8800",200,16,1,40,592
"8792",120,1,1,28,592
"8830",145,2,3,32,593
"8819",285,1,1,51,593
"8811",286,14,10,44,594
"8826",175,30,15,60,595
"8832",199,2,1,39,595
"8841",180,2,1,22,596
"8858",170,7,3,50,596
"8864",175,30,30,47,597
"8876",220,2,2,64,598
"8872",205,1,4,36,599
"8879",230,5,1,29,599
"8909",182,2,4,58,600
"8920",205,2,10,48,601
"8921",189,7,3,83,601
"8928",230,2,10,54,601
"8930",130,15,1,60,602
"8931",190,2,3,77,603
"8923",189,30,30,68,603
"8932",220,4,30,62,603
"8969",194,2,1,55,604
"8959",210,1,2,26,605
"8958",250,30,30,53,605
"8986",250,10,2,38,606
"9020",172,5,2,74,607
"9019",110,15,30,21,608
"9008",150,15,15,47,609
"9029",170,2,3,31,610
"9026",220,6,20,20,611
"9049",180,2,5,24,612
"9051",145,15,10,51,612
"9053",160,1,5,34,613
"9055",135,3,5,19,613
"9089",210,1,2,30,614
"9100",155,28,28,45,615
"9084",178,14,4,48,615
"9092",215,10,3,50,616
"9093",185,15,8,25,617
"9123",180,30,30,73,618
"9130",195,30,15,58,619
"9141",150,8,2,64,620
"9143",130,5,2,20,621
"9133",130,4,3,57,622
"9162",285,2,28,41,623
"9151",240,15,15,45,623
"9178",185,8,5,48,624
"9199",190,2,25,35,624
"9166",225,1,2,52,625
"9172",204,30,15,82,626
"9195",165,15,10,74,626
"9240",170,2,2,63,627
"9249",150,2,2,53,628
"9265",250,5,5,51,629
"9264",210,3,10,26,630
"9281",148,15,10,65,631
"9275",205,2,4,41,631
"9287",200,3,3,55,632
"9294",175,10,10,60,633
"9286",150,7,10,19,633
"9382",210,2,1,24,634
"9333",160,7,5,36,634
"9494",185,2,1,48,634
"9403",210,1,25,64,634
"9356",240,2,15,54,635
"9419",195,1,30,60,635
"9438",190,15,25,47,635
"9355",160,15,10,26,635
"9465",190,4,1,56,635
"9393",210,2,2,37,636
"9358",186,12,25,67,636
"9469",170,10,10,55,636
"9373",190,1,1,42,636
"9422",234,10,5,60,636
"9363",175,1,2,52,637
"9517",167,1,1,61,638
"9531",180,1,3,47,639
"9536",270,4,30,49,640
"9538",160,1,5,50,640
"9537",181,10,14,41,641
"9550",123,30,30,54,642
"9575",240,1,4,32,643
"9583",228,30,30,75,644
"9598",172,7,1,45,645
"9601",170,1,1,55,646
"9604",200,15,3,71,647
"9606",220,1,5,57,648
"9633",213,7,7,37,649
"9652",180,30,7,74,650
"9663",185,1,1,65,651
"9689",200,2,2,53,652
"9683",200,15,3,53,652
"9667",165,5,5,21,653
"9706",233,15,1,70,654
"9717",130,30,30,49,655
"9722",190,2,14,26,655
"9716",245,20,1,59,656
"9771",150,30,15,61,657
"9890",200,1,1,62,658
"9801",220,1,2,47,658
"9804",212,14,7,33,658
"9852",180,5,15,35,659
"9778",258,1,4,54,659
"9860",160,1,2,31,660
"9819",295,2,2,57,660
"9827",185,1,1,60,660
"9781",170,5,1,26,660
"9779",138,30,20,48,660
"9876",150,3,2,58,661
"9906",195,7,30,27,662
"9917",215,15,8,39,663
"9925",194,30,30,68,664
"9936",200,30,30,66,665
"9943",215,2,2,41,666
"9949",140,5,5,57,667
"9950",230,1,3,79,667
"9947",190,30,30,54,668
"9952",170,10,7,53,668
"9962",250,10,15,56,669
"9982",165,5,30,48,670
"10005",250,30,2,72,670
"9988",160,15,25,65,671
"9979",210,1,5,24,672
"10001",208,21,7,75,672
"9978",350,5,5,58,672
"10045",255,30,30,60,673
"10042",160,2,24,50,673
"10065",179,1,2,42,674
"10063",160,15,2,89,674
"10071",175,2,1,58,675
"10059",200,14,30,29,676
"10115",135,20,20,22,677
"10108",170,1,2,53,678
"10129",175,3,2,47,679
"10096",199,15,30,48,679
"10140",190,3,1,56,680
"10151",245,2,5,62,681
"10134",178,30,15,27,682
"10164",208,10,30,51,683
"10190",290,3,15,50,684
"10228",220,2,1,46,685
"10217",185,2,4,53,686
"10232",245,2,25,26,686
"10234",155,30,30,38,687
"10242",205,2,30,29,687
"10220",170,2,2,72,688
"10233",203,14,7,56,688
"10235",230,1,1,48,688
"10255",153,30,30,70,689
"10281",202,30,5,58,690
"10280",190,1,1,57,691
"10286",170,2,3,58,692
"10306",208,30,6,68,693
"10297",240,2,1,54,694
"10335",168,4,10,44,695
"10327",130,30,30,43,696
"10343",209,30,30,41,697
"10345",160,1,5,49,697
"10358",220,2,9,37,698
"10363",193,30,30,55,699
"10373",238,1,3,36,700
"10374",165,7,30,29,701
"10410",168,30,10,62,702
"10493",125,7,10,52,703
"10497",190,6,5,62,703
"10478",195,4,30,43,703
"10455",180,10,20,35,704
"10454",175,15,7,58,704
"10463",160,2,5,44,704
"10543",172,5,1,66,705
"10549",240,30,10,63,705
"10491",265,4,5,36,705
"10467",265,1,7,46,705
"10421",220,10,10,57,706
"10427",124,20,5,62,706
"10532",215,5,2,53,706
"10524",185,2,2,24,706
"10545",185,5,2,34,706
"10451",210,8,2,50,706
"10520",160,14,30,26,706
"10589",190,7,15,68,707
"10590",140,1,2,46,708
"10604",145,1,30,40,709
"10609",165,3,2,58,710
"10628",170,30,4,38,711
"10621",190,1,2,44,712
"10632",130,5,5,53,713
"10633",170,1,1,67,714
"10640",190,3,30,29,715
"10645",185,30,30,59,716
"10670",150,3,2,34,717
"10676",228,2,5,37,718
"10701",180,30,30,68,719
"10741",132,3,6,85,720
"10739",130,5,29,62,720
"10762",150,30,5,81,721
"10753",156,5,7,54,722
"10768",145,30,14,63,723
"10759",121,30,7,61,723
"10797",165,30,30,60,724
"10791",145,3,5,67,724
"10780",160,4,5,30,725
"10793",125,5,30,34,725
"10802",142,30,30,59,726
"10808",180,3,7,37,727
"10807",130,17,20,32,728
"10824",125,1,2,36,729
"10825",130,2,1,42,730
"10838",104,2,2,37,731
"10846",170,15,15,59,732
"10845",240,2,3,28,733
"10864",325,2,2,39,734
"10861",145,1,7,38,735
"10887",210,15,30,54,736
"10875",130,30,21,84,736
"10879",135,4,7,26,737
"10870",105,30,10,78,737
"10877",285,10,30,42,737
"10893",250,18,6,51,738
"10910",115,21,7,47,738
"10895",140,4,10,48,738
"10919",263,30,2,55,739
"10914",200,2,30,28,740
"10933",140,21,10,44,741
"10936",180,30,30,60,742
"10932",150,28,30,53,743
"10926",135,5,30,30,743
"10974",115,4,15,52,744
"10950",152,14,14,77,745
"10982",129,2,4,79,746
"10983",122,6,4,57,746
"10973",140,2,30,48,746
"11020",200,30,30,64,747
"11025",185,1,10,44,748
"11035",184,3,4,69,749
"11048",165,30,3,62,750
"11037",145,1,5,37,750
"11041",135,2,15,50,751
"11077",109,2,10,38,752
"11072",169,5,30,59,753
"11083",175,5,15,77,754
"11124",220,5,20,49,755
"11119",150,25,25,58,756
"11118",150,2,4,56,756
"11121",230,15,20,66,757
"11132",165,10,3,67,758
"11134",176,15,3,67,759
"11145",168,3,15,51,759
"11154",280,5,1,57,760
"11155",145,2,3,69,760
"11177",150,30,30,70,761
"11178",129,7,15,67,761
"11200",175,10,2,65,762
"11188",155,2,20,42,763
"11194",155,29,15,67,763
"11212",121,5,5,39,764
"11203",175,5,2,32,765
"11210",215,4,3,35,766
"11206",154,3,1,48,767
"11292",128,3,2,34,768
"11252",98,30,14,70,768
"11294",110,5,10,72,769
"11274",120,30,7,29,769
"11298",362,10,10,33,770
"11306",135,6,1,43,770
"11228",150,2,30,37,771
"11308",120,5,15,65,771
"11364",148,2,3,77,772
"11366",111,10,4,72,772
"11371",210,10,20,32,772
"11340",170,20,29,52,773
"11326",120,3,15,59,773
"11324",125,13,8,45,773
"11319",170,3,20,65,773
"11331",127,1,1,30,773
"11315",112,1,1,49,773
"11427",155,2,10,52,774
"11406",105,1,4,42,774
"11393",155,30,30,58,775
"11397",147,3,8,18,775
"11389",122,1,7,48,775
"11395",87,5,2,83,775
"12214",152,2,10,53,776
"12065",158,10,10,83,776
"11460",190,2,2,59,776
"11698",113,10,3,51,776
"11493",120,15,7,34,776
"11843",115,30,30,25,776
"12276",159,3,5,61,776
"11496",160,6,20,33,776
"11646",165,4,10,55,776
"11589",240,20,6,31,776
"11845",170,4,4,42,776
"12033",150,29,29,77,776
"11709",180,30,10,77,776
"11970",220,2,30,65,776
"11893",170,1,1,63,776
"11798",170,20,20,82,776
"12257",180,5,3,40,776
"11492",200,3,1,60,776
"11708",143,1,2,36,776
"11559",210,7,4,21,777
"11828",113,10,2,46,777
"12272",110,12,4,40,777
"11774",205,2,3,55,777
"11444",170,5,2,66,777
"11769",147,5,5,58,777
"11759",141,30,30,46,777
"11440",140,1,3,25,777
"11445",95,5,10,29,777
"12173",164,1,27,39,777
"11880",200,10,2,62,777
"11690",108,3,10,50,777
"11834",250,2,15,49,777
"11946",148,10,4,75,777
"11688",165,5,30,58,777
"11678",178,1,3,60,777
"11439",200,7,14,30,777
"11653",115,7,30,37,777
"11687",160,10,2,52,777
"11522",150,3,1,52,777
"11829",177,28,20,53,777
"11689",148,4,1,43,777
"11944",200,4,3,28,777
"11816",150,1,3,42,778
"12016",200,1,1,34,778
"12229",170,30,30,59,778
"12015",140,2,4,50,778
"12110",120,15,30,55,778
"11745",146,10,30,56,778
"12283",140,10,2,62,778
"12179",200,15,3,65,778
"11743",165,2,5,63,778
"12143",105,20,7,40,778
"12167",250,15,30,40,778
"11651",138,2,2,72,778
"11925",140,3,5,56,778
"11813",180,15,10,54,778
"11823",130,5,30,67,778
"11611",220,1,7,33,778
"11751",140,30,5,51,778
"12045",180,2,5,56,778
"12056",246,14,14,64,778
"11866",150,25,20,36,778
"11748",135,2,2,23,778
"11740",240,3,5,52,778
"11767",160,5,4,26,778
"11922",150,2,10,42,778
"11590",170,3,4,50,779
"12260",117,3,5,40,779
"11811",145,30,30,46,779
"11725",192,25,10,79,779
"11534",150,30,30,58,779
"11727",270,3,5,44,779
"11985",148,2,2,63,779
"11737",165,10,10,36,779
"12067",185,5,7,38,779
"11719",160,6,14,22,779
"11631",185,20,20,52,779
"11989",132,4,7,41,779
"11897",210,30,30,48,779
"11570",133,10,30,62,779
"12197",125,2,2,42,779
"12070",139,10,20,73,779
"12263",155,1,5,40,779
"11852",170,30,15,46,779
"12200",135,4,3,79,779
"11993",285,2,20,39,779
"12001",220,3,3,41,779
"11609",290,15,30,49,779
"12288",225,1,2,45,780
"12294",104,30,30,95,780
"12300",120,6,1,68,781
"12334",175,15,15,69,782
"12327",130,1,2,47,783
"12380",180,3,7,50,784
"12371",128,7,7,53,785
"12342",180,30,30,27,785
"12356",149,15,30,25,785
"12341",166,10,5,22,785
"12390",170,30,30,68,786
"12430",290,5,7,49,787
"12421",158,20,2,65,788
"12426",138,25,28,55,788
"12436",235,1,4,30,789
"12433",130,30,10,46,790
"12457",160,1,2,55,791
"12481",150,10,3,42,792
"12486",200,15,30,55,792
"12490",204,21,15,49,793
"12518",160,16,15,52,794
"12522",140,15,3,61,795
"12562",165,1,1,69,796
"12540",100,10,15,55,796
"12537",175,2,1,47,797
"12578",130,1,4,53,798
"12576",125,1,10,63,798
"12601",185,5,10,43,798
"12573",150,3,7,66,799
"12597",195,1,1,65,800
"12608",170,2,15,40,800
"12604",135,2,2,42,800
"12574",145,1,5,44,800
"12635",140,15,5,68,801
"12613",135,2,30,52,802
"12632",195,4,20,47,803
"12620",115,10,30,47,803
"12666",128,1,4,31,804
"12652",108,20,15,50,805
"12660",120,1,4,46,806
"12678",165,10,4,77,807
"12680",155,7,10,66,807
"12681",170,6,6,57,808
"12690",120,20,10,79,809
"12744",125,2,7,26,810
"12737",160,1,10,48,811
"12739",100,4,1,54,811
"12704",250,1,2,28,811
"12729",210,30,30,63,812
"12716",168,2,2,34,813
"12733",150,2,20,51,813
"12732",140,1,1,57,813
"12776",260,14,6,62,814
"12789",190,1,2,43,814
"12791",200,30,30,52,815
"12779",190,10,10,41,815
"12769",127,30,5,36,815
"12763",175,1,2,36,816
"12760",120,28,20,48,816
"12884",179,2,7,43,817
"12816",186,3,1,42,817
"12877",196,10,5,59,817
"12901",140,2,30,52,817
"12849",82,7,30,36,818
"12807",115,2,7,28,818
"12897",182,20,3,80,818
"12846",165,7,20,33,818
"12908",140,3,20,29,818
"12809",160,2,20,60,819
"12912",115,2,1,36,819
"12853",130,1,1,39,819
"12854",150,1,5,54,819
"12874",170,2,5,49,819
"12966",163,15,30,44,820
"13125",102,5,2,57,820
"13093",180,30,2,57,820
"13126",195,5,3,57,820
"13036",150,3,1,62,820
"12944",145,10,2,34,820
"13057",160,1,20,50,820
"13000",183,8,1,43,820
"13074",120,5,10,63,820
"13117",210,14,30,38,820
"12943",239,2,4,39,820
"13084",140,30,28,50,820
"13151",178,5,2,51,820
"13042",135,5,5,48,820
"13131",102,1,2,82,820
"13119",178,5,2,62,820
"13167",125,2,2,26,821
"13098",135,1,1,37,821
"13066",140,2,2,29,821
"12925",185,2,1,56,822
"12980",150,3,3,60,822
"12979",175,30,30,63,822
"13152",135,30,15,56,822
"12932",143,3,5,41,822
"12949",134,15,3,64,822
"13017",168,10,1,83,822
"13089",150,3,20,52,822
"13013",200,30,2,63,822
"12938",170,30,30,45,823
"13052",150,3,1,91,823
"12963",128,3,7,70,823
"13114",190,2,2,59,823
"13091",126,10,3,62,823
"13158",122,30,5,86,823
"13020",127,5,3,81,823
"12960",140,1,7,39,823
"12939",120,20,4,81,823
"13055",132,2,5,33,823
"13112",175,10,30,61,823
"13225",170,30,20,79,824
"13223",145,5,1,48,824
"13194",110,2,4,53,825
"13175",134,3,2,18,825
"13215",210,30,30,40,826
"13203",128,1,1,58,827
"13206",170,15,15,70,827
"13183",248,30,30,51,827
"13181",165,20,15,67,827
"13219",118,4,30,41,827
"13268",195,15,1,46,828
"13274",167,3,2,75,829
"13276",138,10,3,63,829
"13233",137,2,10,37,829
"13277",175,3,3,53,829
"13282",150,2,2,38,830
"13239",145,25,2,78,830
"13243",119,30,5,49,830
"13240",190,4,10,29,830
"13236",150,1,1,77,830
"13246",132,3,3,34,831
"13259",138,2,30,35,831
"13260",180,2,5,21,831
"13318",120,1,14,55,832
"13319",220,5,3,66,832
"13294",140,2,1,44,833
"13298",208,30,30,45,834
"13301",148,13,3,78,834
"13313",230,10,30,50,835
"13327",158,7,7,62,835
"13329",126,2,15,52,835
"13350",189,30,30,38,836
"13334",138,1,1,79,837
"13359",113,2,2,60,838
"13491",250,5,10,47,839
"13569",178,2,30,54,839
"13565",230,5,5,46,839
"13496",143,30,30,62,839
"13485",175,4,7,52,839
"13420",125,2,3,32,839
"13480",132,1,1,60,839
"13406",165,5,5,46,839
"13501",185,1,3,30,840
"13440",157,1,1,64,840
"13442",110,7,7,25,840
"13509",270,10,30,41,840
"13434",130,6,6,56,840
"13361",210,3,4,44,841
"13523",118,3,1,34,841
"13519",115,3,10,44,841
"13535",210,2,7,33,841
"13370",200,30,30,51,841
"13374",170,2,1,51,841
"13530",155,5,30,94,841
"13538",119,5,5,25,841
"13524",190,4,10,52,841
"13526",165,10,20,66,841
"13475",150,1,2,30,842
"13472",122,2,4,45,842
"13476",149,3,3,60,842
"13463",135,2,15,51,842
"13392",250,2,30,32,842
"13559",140,3,1,64,842
"13390",130,2,1,36,842
"13585",116,3,7,60,843
"13596",137,1,2,60,844
"13617",220,5,2,36,845
"13614",160,1,7,53,845
"13600",160,1,1,54,846
"13608",120,2,20,22,847
"13635",125,30,30,59,848
"13633",120,30,30,40,849
"13637",150,3,30,62,850
"13654",172,30,2,69,851
"13661",150,4,10,60,852
"13659",145,5,30,53,852
"13685",155,3,15,80,853
"13693",160,8,2,56,854
"13700",142,2,2,48,854
"13697",168,25,25,41,855
"13702",240,20,5,25,855
"13729",115,5,4,60,856
"13713",175,1,10,41,856
"13723",135,5,2,46,857
"13715",170,30,20,70,857
"13709",154,12,3,69,858
"13751",149,1,2,84,859
"13743",137,10,25,55,860
"13767",188,20,30,57,861
"13794",170,30,30,83,862
"13790",147,30,30,84,862
"13789",130,2,6,46,862
"13780",135,10,30,59,862
"13783",160,1,1,57,863
"13813",240,5,10,51,864
"13809",140,14,7,27,864
"13822",114,30,30,88,865
"13845",150,15,5,60,866
"13839",205,2,20,37,866
"13854",148,25,30,85,867
"13861",225,3,7,42,868
"13886",218,5,2,61,869
"13890",130,5,10,31,870
"13909",150,10,10,67,871
"13938",219,15,30,20,872
"13978",140,30,15,47,873
"13972",100,3,2,92,874
"13975",225,3,30,48,874
"13979",132,2,2,54,874
"13991",220,27,30,46,875
"13980",210,15,20,54,876
"14002",150,25,25,58,877
"14009",172,20,20,61,878
"14028",198,15,10,47,879
"14025",175,2,2,62,880
"14024",140,30,30,73,880
"14046",105,1,2,21,881
"14042",187,7,7,46,882
"14048",122,3,24,86,882
"14064",160,4,1,65,883
"14076",105,10,15,32,884
"14061",120,2,2,42,885
"14084",160,30,30,9,886
"14086",120,30,30,43,887
"14089",152,4,4,74,888
"14093",170,2,7,70,889
"14109",130,15,10,56,890
"14139",140,5,25,42,891
"14129",200,1,4,48,892
"14157",139,5,5,59,893
"14154",150,30,20,56,893
"14151",110,7,2,86,894
"14173",204,5,20,42,895
"14175",153,1,2,59,896
"14181",200,6,3,39,897
"14194",132,2,3,50,898
"14200",125,6,3,59,899
"14216",172,3,2,52,900
"14219",138,30,2,50,901
"14213",280,20,5,59,902
"14238",190,6,2,57,903
"14230",134,5,3,82,904
"14258",266,3,3,39,905
"14242",158,5,5,57,906
"14252",135,20,5,79,906
"14250",150,14,28,60,906
"14243",160,20,30,62,907
"14255",155,7,7,56,907
"14289",200,1,4,60,908
"14279",140,10,10,49,909
"14283",155,10,15,44,910
"14286",163,10,4,63,911
"14264",175,7,30,73,911
"14300",134,5,5,55,912
"14293",135,25,25,47,913
"14316",140,1,1,34,914
"14326",166,5,10,61,914
"14355",190,1,1,71,915
"14356",130,1,30,67,915
"14363",117,2,1,67,916
"14375",145,1,1,77,917
"14367",180,15,15,51,918
"14384",205,14,5,59,919
"14388",150,10,2,75,920
"14420",190,30,30,61,921
"14407",142,15,20,45,921
"14436",200,2,24,53,922
"14444",148,21,30,37,923
"14454",146,30,5,68,924
"14456",170,5,5,57,925
"14455",207,2,30,49,925
"14464",133,2,2,44,926
"14494",200,10,20,58,927
"14519",159,30,3,73,928
"14500",200,12,1,56,928
"14505",170,5,20,63,928
"14527",150,2,30,57,929
"14582",105,12,7,86,930
"14574",168,3,25,44,931
"14586",160,6,4,65,932
"14585",118,1,6,69,932
"14603",125,15,2,84,933
"14618",125,1,7,45,934
"14621",123,3,5,73,935
"14655",230,3,10,35,936
"14692",205,1,1,77,937
"14662",160,30,20,61,938
"14669",212,1,10,61,939
"14682",122,30,30,40,940
"14695",165,5,5,48,941
"14719",165,10,10,71,942
"14698",160,5,1,38,942
"14747",190,5,15,40,943
"14729",152,3,20,36,944
"14762",130,15,1,9,945
"14775",150,1,3,48,946
"14763",212,1,3,51,946
"14781",116,10,4,69,947
"14784",200,8,20,81,948
"14834",170,5,5,57,949
"14837",132,6,10,70,950
"14842",139,2,2,77,951
"14839",150,20,30,67,952
"14845",120,4,10,81,952
"14856",145,10,3,48,953
"14858",108,30,7,26,954
"14907",140,5,10,57,955
"14900",136,30,10,63,955
"14905",140,30,5,79,956
"14931",131,20,20,61,957
"14930",200,5,3,50,957
"14932",136,25,2,71,958
"14963",138,2,1,71,959
"14962",138,12,30,59,959
"14951",145,30,30,47,960
"14970",110,5,30,47,961
"14981",105,5,20,48,962
"14990",144,30,30,58,963
"14996",300,25,30,62,964
"15001",138,15,30,68,965
"15013",155,30,15,31,966
"15022",276,30,30,39,966
"15026",130,4,4,66,967
"15043",185,5,10,60,968
"15047",140,1,5,64,969
"15062",125,12,20,78,970
"15100",169,5,30,63,971
"15105",170,1,1,47,972
"15120",120,1,30,26,973
"15121",160,9,5,63,974
"15129",202,3,10,46,975
"15134",240,21,5,35,975
"15161",220,30,25,52,976
"15177",190,5,2,44,977
"15178",231,15,10,53,978
"15212",135,1,5,37,979
"15231",179,1,1,60,980
"15225",240,4,14,25,980
"15272",220,10,10,45,981
"15242",120,10,2,20,982
"15244",140,7,5,67,982
"15248",215,30,30,32,982
"15249",160,1,7,46,982
"15259",170,2,2,39,983
"15324",160,2,2,31,984
"15361",175,1,7,52,985
"15340",124,30,2,49,985
"15362",140,14,7,55,985
"15390",160,2,2,70,986
"15387",140,3,5,35,987
"15451",170,2,3,26,988
"15430",135,1,1,45,989
"15425",240,30,30,70,990
"15415",108,30,30,51,991
"15440",116,30,20,39,991
"15439",180,2,2,56,991
"15416",139,6,1,60,991
"15455",180,3,12,24,992
"15466",116,5,7,28,993
"15478",210,30,3,54,994
"15517",150,30,20,57,994
"15520",200,7,5,73,994
"15516",140,5,1,26,995
"15503",120,5,3,50,996
"15514",120,2,2,55,997
"15513",140,3,2,45,997
"15524",210,30,30,66,998
"15548",223,30,10,57,999
"15561",118,1,2,67,1000
"15531",210,2,7,19,1000
"15578",116,1,1,67,1001
"15624",140,10,10,41,1002
"15639",168,7,2,47,1002
"15603",265,7,3,57,1002
"15626",123,3,2,42,1003
"15629",140,20,30,43,1003
"15615",180,15,15,50,1003
"15593",189,7,30,48,1003
"15595",170,15,2,51,1004
"15635",180,2,18,55,1004
"15645",150,30,10,38,1005
"15663",205,5,15,73,1005
"15683",140,10,5,39,1006
"15670",130,2,2,32,1007
"15705",243,30,25,61,1008
"15695",203,15,5,42,1008
"15703",135,7,2,37,1009
"15702",128,7,2,28,1010
"15700",150,1,2,35,1011
"15771",110,20,10,83,1012
"15822",210,7,1,44,1012
"15819",205,15,10,48,1012
"15757",180,15,25,59,1013
"15755",182,30,30,68,1013
"15802",145,15,10,71,1014
"15807",202,4,1,42,1014
"15741",130,5,2,53,1014
"15781",140,3,10,72,1014
"15746",180,7,10,50,1014
"15767",185,10,5,33,1014
"15899",190,3,6,52,1015
"15900",250,2,1,55,1015
"15866",118,14,5,69,1016
"15831",210,5,5,45,1016
"15921",145,30,5,43,1016
"15852",220,1,2,44,1017
"15834",260,6,1,62,1017
"15838",109,3,5,96,1017
"15869",135,25,5,67,1018
"15856",110,3,1,21,1018
"15843",115,2,3,42,1018
"15999",165,2,5,39,1019
"15954",150,5,10,46,1020
"15939",185,7,2,59,1020
"15944",130,1,1,37,1021
"16001",168,5,30,19,1022
"15953",180,5,2,79,1022
"15978",178,2,2,41,1022
"15950",130,4,1,74,1022
"16035",132,3,3,57,1023
"16033",117,7,2,52,1024
"16068",115,1,1,43,1024
"16122",180,10,5,57,1025
"16098",225,5,2,41,1025
"16085",139,2,1,36,1026
"16138",180,25,25,48,1026
"16124",165,8,2,53,1026
"16080",160,14,10,59,1027
"16078",290,2,5,33,1027
"16131",103,10,15,50,1028
"16130",140,30,15,68,1028
"16109",174,10,10,57,1028
"16209",200,1,20,61,1029
"16143",160,10,30,25,1030
"16144",105,15,10,44,1030
"16172",325,1,4,39,1031
"16173",150,30,20,59,1031
"16194",165,15,15,55,1031
"16184",130,2,5,62,1032
"16263",101,3,30,28,1033
"16246",150,15,15,55,1033
"16249",165,2,10,65,1034
"16237",168,2,1,63,1035
"16223",180,10,5,55,1036
"16300",170,30,3,75,1037
"16294",185,30,3,53,1037
"16279",103,30,15,87,1037
"16291",163,5,15,57,1038
"16352",143,5,14,45,1039
"16336",200,30,30,39,1039
"16358",159,2,1,61,1039
"16395",250,10,2,55,1040
"16424",183,30,7,65,1040
"16409",240,10,5,45,1040
"16410",165,10,1,57,1040
"16415",185,3,7,47,1040
"16403",215,7,30,45,1041
"16419",100,30,2,81,1041
"16417",195,1,2,70,1041
"16431",190,30,4,67,1041
"16383",162,20,10,60,1041
"16377",170,30,10,48,1042
"16444",160,15,30,30,1043
"16450",110,30,30,72,1043
"16449",152,30,15,43,1044
"16448",165,14,30,35,1044
"16456",180,4,3,51,1045
"16459",220,1,4,20,1045
"16476",170,3,13,57,1046
"16474",205,7,30,25,1046
"16501",135,2,4,36,1047
"16499",200,5,29,38,1047
"16489",115,2,15,51,1047
"16484",120,20,20,55,1048
"16480",132,2,1,43,1048
"16515",160,30,15,54,1049
"16518",180,6,7,70,1049
"16494",150,1,30,57,1049
"16538",220,30,30,44,1050
"16537",168,15,5,75,1050
"16554",218,3,15,38,1051
"16556",130,10,3,48,1052
"16576",106,1,4,36,1053
"16564",200,5,1,43,1053
"16574",263,28,2,45,1054
"16590",210,2,2,54,1055
"16611",190,1,3,37,1056
"16606",142,2,2,37,1057
"16608",145,5,5,68,1058
"16654",190,10,15,50,1059
"16634",120,4,2,20,1059
"16629",228,3,4,59,1059
"16619",140,10,30,35,1059
"16630",124,2,2,36,1059
"16691",175,10,2,59,1060
"16728",125,1,3,52,1061
"16748",100,2,10,39,1062
"16733",117,5,8,61,1062
"16749",200,2,2,57,1062
"16734",170,3,4,53,1062
"16751",155,28,28,52,1063
"16756",140,2,1,26,1064
"16758",165,30,30,32,1065
"16773",150,1,1,43,1066
"16781",103,7,14,52,1066
"16784",130,20,15,86,1067
"16788",130,7,4,39,1067
"16796",170,4,4,49,1068
"16850",152,2,1,39,1069
"16799",180,5,2,40,1069
"16846",145,5,4,43,1070
"16826",232,30,30,65,1071
"16834",120,5,2,65,1072
"16858",105,1,1,74,1073
"16928",182,3,25,57,1074
"16930",135,2,2,26,1074
"16893",199,12,20,30,1074
"16912",195,3,10,32,1074
"16880",148,5,2,66,1075
"16923",145,3,2,58,1075
"16947",175,30,15,60,1076
"16937",125,2,2,25,1076
"16972",180,2,15,63,1077
"16967",250,10,5,35,1078
"16975",230,7,30,51,1078
"16999",179,30,3,80,1079
"16990",150,1,10,52,1080
"17024",240,3,10,59,1081
"17046",230,1,2,56,1082
"17055",127,2,1,52,1082
"17047",124,30,2,54,1082
"17056",250,4,2,36,1083
"17062",170,7,2,48,1084
"17078",110,3,10,77,1085
"17066",135,1,2,53,1085
"17081",180,30,30,72,1086
"17071",145,5,10,20,1086
"17068",118,2,1,72,1086
"17073",200,4,10,22,1087
"17088",164,2,2,49,1087
"17098",157,2,5,41,1088
"17101",135,30,2,30,1089
"17095",215,4,10,41,1089
"17118",130,27,20,48,1090
"17109",210,30,30,51,1091
"17133",217,5,16,35,1092
"17132",197,30,30,47,1093
"17136",170,4,5,30,1094
"17150",110,20,15,58,1095
"17186",142,3,7,57,1096
"17192",240,1,5,35,1097
"17377",135,29,29,47,1098
"17370",159,30,30,53,1098
"17295",240,7,14,52,1098
"17378",120,1,14,70,1098
"17396",120,2,2,44,1098
"17287",138,2,3,68,1098
"17425",189,20,30,57,1098
"17376",140,30,27,47,1098
"17444",264,15,30,50,1098
"17443",330,30,30,32,1098
"17294",285,4,5,40,1098
"17285",298,2,5,50,1098
"17397",125,13,18,56,1098
"17373",140,14,3,63,1099
"17315",360,3,15,46,1099
"17255",125,15,30,62,1099
"17322",130,2,4,67,1099
"17437",162,1,1,62,1099
"17398",185,6,1,53,1099
"17323",189,15,4,73,1099
"17386",148,17,30,34,1099
"17475",150,14,30,52,1100
"17462",198,30,30,58,1100
"17221",132,2,1,39,1100
"17434",232,3,30,36,1100
"17213",150,15,5,44,1100
"17405",195,1,1,71,1101
"17340",123,1,15,30,1101
"17252",262,30,30,23,1101
"17327",148,2,4,80,1101
"17486",150,7,2,61,1101
"17488",236,2,15,28,1101
"17239",190,30,15,44,1101
"17529",270,10,10,34,1102
"17576",125,30,10,41,1102
"17575",155,15,30,63,1102
"17553",195,25,5,59,1103
"17559",165,2,3,68,1103
"17504",250,5,10,60,1103
"17577",158,3,7,41,1103
"17505",160,2,3,58,1103
"17537",125,1,4,34,1103
"17540",135,2,5,37,1104
"17518",185,5,4,82,1104
"17578",140,10,2,56,1104
"17522",149,5,14,48,1105
"17524",118,28,20,51,1105
"17626",110,15,15,22,1106
"17596",185,30,30,27,1106
"17618",148,3,1,36,1106
"17627",125,7,16,39,1107
"17638",135,2,7,38,1107
"17591",150,2,7,21,1108
"17665",130,8,5,38,1109
"17675",190,4,10,60,1109
"17688",210,30,30,60,1110
"17714",173,14,14,67,1111
"17668",170,1,1,41,1111
"17717",108,15,5,55,1111
"17662",140,1,2,66,1111
"17689",140,1,25,39,1111
"17699",140,14,30,39,1112
"17703",150,1,5,51,1112
"17719",155,20,30,47,1112
"17742",175,14,14,23,1113
"17726",115,1,2,67,1113
"17769",115,10,10,21,1113
"17763",170,5,2,33,1114
"17736",160,10,10,48,1115
"17734",120,3,15,42,1116
"17739",155,1,1,57,1116
"17740",125,2,2,38,1116
"17790",190,10,16,54,1117
"17775",150,1,15,34,1117
"17843",160,20,10,68,1118
"17791",170,10,2,49,1118
"17777",140,18,10,70,1118
"17824",155,2,1,41,1119
"17844",130,28,5,60,1119
"17801",160,1,1,52,1120
"17774",150,2,4,56,1120
"17913",130,4,3,38,1121
"18068",148,7,30,73,1121
"18029",200,1,15,43,1121
"18034",186,30,30,61,1121
"17881",245,15,30,44,1121
"18067",305,16,30,23,1121
"17901",180,21,7,61,1121
"18044",145,1,10,34,1121
"17930",207,30,5,58,1121
"17981",9060,20,5,48,1122
"18012",145,3,5,41,1122
"17906",135,1,10,54,1122
"18081",135,1,3,40,1122
"18014",124,1,7,46,1122
"17982",220,3,5,48,1122
"17999",133,2,3,30,1122
"18018",170,20,20,54,1122
"17947",120,7,30,55,1122
"18045",132,1,2,85,1122
"17932",150,1,2,35,1122
"18087",110,10,5,79,1123
"17941",136,2,7,22,1123
"17911",220,2,2,60,1123
"17954",180,4,4,64,1123
"17987",132,1,7,52,1123
"17883",150,7,14,21,1123
"18060",237,5,5,45,1123
"17934",200,2,1,37,1123
"18021",115,2,3,58,1123
"17922",250,1,1,44,1123
"17951",182,1,15,73,1124
"17870",175,1,2,82,1124
"17871",145,14,20,73,1124
"18003",110,15,15,49,1124
"17967",148,30,30,51,1124
"17869",111,14,29,24,1124
"18053",180,2,2,56,1124
"18120",165,20,10,68,1125
"18105",152,3,12,48,1125
"18189",135,1,1,54,1125
"18092",180,7,7,55,1126
"18097",125,30,7,48,1126
"18150",130,30,30,48,1126
"18195",185,1,1,34,1126
"18200",200,30,2,67,1126
"18134",280,30,15,65,1127
"18161",135,1,5,36,1127
"18107",177,1,3,50,1127
"18140",240,5,2,43,1127
"18130",140,10,30,40,1127
"18174",140,1,5,66,1127
"18100",100,7,7,78,1127
"18205",261,15,15,38,1128
"18124",148,8,30,44,1128
"18103",140,10,10,49,1128
"18260",160,2,2,64,1129
"18221",280,3,3,59,1129
"18236",212,2,10,38,1130
"18289",125,3,2,54,1131
"18318",160,2,2,35,1132
"18319",145,2,2,33,1132
"18268",135,1,30,32,1132
"18305",135,18,20,61,1133
"18327",135,7,2,23,1133
"18280",149,30,30,51,1133
"18300",128,2,5,58,1133
"18283",170,30,10,54,1134
"18307",170,4,30,29,1134
"18384",167,30,10,38,1135
"18350",167,30,30,47,1136
"18356",130,5,15,66,1137
"18400",150,1,1,52,1137
"18358",180,4,10,74,1137
"18402",115,20,2,49,1137
"18453",130,30,3,76,1138
"18478",110,3,5,23,1138
"18440",170,2,2,63,1138
"18475",135,5,14,44,1138
"18457",165,2,3,51,1139
"18420",220,10,28,24,1140
"18461",175,30,30,62,1140
"18412",112,2,2,46,1141
"18472",152,2,3,42,1141
"18559",185,10,5,42,1142
"18591",135,14,14,46,1142
"18535",190,2,3,50,1142
"18519",150,2,5,48,1143
"18486",195,2,10,40,1143
"18547",214,3,30,38,1143
"18487",195,1,5,33,1143
"18493",140,15,30,51,1144
"18581",135,15,30,43,1144
"18586",121,3,3,51,1144
"18528",150,2,2,61,1144
"18513",187,3,30,66,1144
"18510",145,2,10,43,1144
"18548",128,10,20,48,1145
"18554",140,1,1,49,1145
"18638",106,14,30,31,1146
"18639",133,10,10,77,1146
"18676",190,3,7,33,1147
"18678",190,3,1,46,1147
"18687",190,3,20,52,1147
"18606",180,3,7,43,1147
"18680",179,28,5,63,1147
"18612",210,10,30,43,1148
"18700",232,25,4,70,1148
"18658",180,3,4,64,1148
"18704",180,3,2,59,1148
"18671",115,15,10,41,1149
"18716",136,30,1,80,1149
"18822",105,7,15,54,1150
"18812",152,30,30,77,1150
"18975",148,1,1,80,1150
"18853",118,1,2,53,1150
"18854",110,5,10,53,1150
"18754",130,3,5,57,1150
"18980",200,5,5,48,1150
"18811",102,4,10,90,1150
"18888",121,1,2,80,1150
"18933",130,30,15,58,1150
"18791",160,30,30,59,1151
"18982",130,7,30,36,1151
"18784",140,30,1,63,1151
"18833",155,2,3,31,1151
"18892",160,30,15,75,1151
"18992",130,10,30,51,1151
"18990",288,14,30,38,1151
"18771",150,1,1,35,1151
"18764",118,30,15,47,1151
"18983",185,4,30,55,1151
"18965",170,1,30,47,1152
"18900",180,1,3,55,1152
"18807",128,4,6,45,1152
"18747",140,1,1,48,1152
"18836",127,1,1,63,1152
"19007",110,30,30,51,1152
"18842",170,17,17,89,1152
"18997",220,2,2,46,1153
"18937",98,2,14,58,1153
"18762",125,2,1,7,1153
"18977",140,2,14,22,1153
"18952",141,4,3,41,1153
"18851",205,6,2,42,1153
"18738",198,2,1,76,1153
"19027",276,5,30,26,1154
"19064",90,30,15,68,1154
"19035",165,14,3,60,1155
"19049",135,5,1,35,1155
"19108",160,3,30,58,1156
"19036",136,14,14,44,1157
"19087",225,30,30,78,1157
"19380",250,5,16,51,1158
"19221",103,10,25,28,1158
"19407",220,1,2,68,1158
"19406",190,15,15,61,1158
"19222",130,1,2,84,1158
"19403",134,6,6,36,1158
"19245",225,20,7,39,1158
"19280",175,1,7,61,1158
"19205",180,3,1,52,1158
"19371",128,7,7,39,1158
"19112",185,1,1,38,1158
"19176",100,3,3,51,1159
"19193",153,2,1,60,1159
"19322",175,6,2,46,1159
"19385",220,2,10,52,1159
"19253",122,30,20,85,1159
"19398",195,2,5,42,1159
"19195",204,3,15,39,1159
"19237",117,3,3,59,1160
"19247",175,5,1,58,1160
"19419",148,5,5,55,1160
"19360",145,7,20,67,1160
"19232",163,15,30,27,1160
"19183",141,2,10,48,1160
"19276",134,7,7,46,1160
"19420",129,2,2,61,1160
"19271",140,5,5,75,1160
"19272",234,30,30,49,1160
"19127",147,14,30,53,1161
"19341",115,1,1,37,1161
"19343",162,1,2,41,1161
"19181",124,2,5,40,1161
"19373",155,30,30,67,1161
"19207",160,1,2,33,1161
"19115",150,1,5,40,1161
"19435",175,2,5,43,1162
"19461",150,3,1,30,1162
"19455",140,2,10,58,1163
"19449",160,10,6,56,1164
"19432",170,5,3,76,1165
"19504",235,25,30,52,1166
"19497",102,14,2,36,1166
"19538",125,5,5,45,1166
"19514",125,30,30,50,1166
"19498",170,1,3,80,1166
"19547",160,30,28,46,1167
"19548",200,2,5,45,1167
"19489",135,2,2,50,1167
"19532",135,11,2,69,1168
"19491",220,1,1,39,1168
"19490",125,1,1,43,1168
"19476",110,1,5,34,1168
"19471",117,1,1,54,1168
"19517",160,2,3,37,1168
"19481",125,30,15,52,1169
"19574",180,2,15,44,1170
"19575",170,1,1,51,1170
"19637",120,1,5,42,1171
"19591",115,5,10,68,1171
"19644",122,30,4,81,1171
"19640",160,7,2,68,1172
"19623",200,30,30,50,1172
"19616",165,5,20,31,1173
"19583",130,30,5,63,1173
"19625",145,30,5,44,1173
"19701",175,2,2,39,1174
"19684",150,10,30,44,1174
"19712",120,7,2,38,1174
"19700",110,1,2,57,1174
"19714",195,15,10,73,1174
"19693",145,1,30,52,1175
"19673",165,2,15,43,1175
"19735",132,29,20,72,1175
"19705",160,6,6,50,1176
"19728",190,5,20,39,1176
"19674",120,25,22,70,1176
"19738",125,30,30,52,1176
"19707",162,1,1,55,1176
"19679",165,2,15,30,1176
"19680",140,1,3,35,1176
"19752",170,5,6,48,1177
"19698",170,10,20,38,1177
"19723",128,2,2,33,1177
"19711",175,2,5,59,1177
"19758",230,25,25,50,1178
"19764",130,20,25,85,1178
"19799",155,25,10,49,1179
"19790",145,15,17,45,1179
"19826",145,2,2,57,1180
"19840",125,14,14,25,1181
"19845",155,5,5,57,1182
"19857",155,1,10,51,1183
"19856",198,25,28,61,1183
"19865",160,2,2,54,1184
"19886",205,5,2,46,1185
"19905",223,30,30,45,1186
"19909",198,2,1,37,1187
"19911",148,15,4,66,1187
"19928",160,5,14,30,1188
"19918",97,25,25,55,1189
"19930",190,5,8,59,1190
"19937",200,5,30,32,1190
"19959",205,14,3,37,1191
"19978",130,5,3,34,1192
"19992",134,20,10,56,1193
"19975",190,1,3,59,1194
"20024",155,14,14,45,1195
"20000",158,6,2,61,1195
"20026",300,7,30,60,1196
"20035",145,20,2,75,1197
"20003",110,4,15,29,1197
"20052",208,5,3,61,1198
"20048",150,25,25,46,1199
"20054",185,15,5,63,1199
"20059",170,10,1,60,1199
"20062",154,10,30,43,1200
"20065",200,3,21,58,1201
"20074",138,7,4,47,1202
"20095",245,1,4,39,1203
"20091",170,2,14,37,1203
"20094",180,14,30,59,1204
"20109",170,1,1,41,1205
"20097",165,4,3,58,1206
"20121",225,30,28,46,1207
"20123",120,2,5,38,1207
"20136",150,1,1,62,1208
"20130",105,3,3,37,1209
"20180",190,1,3,31,1210
"20155",238,14,3,43,1211
"20171",158,1,20,31,1211
"20185",125,7,3,28,1212
"20211",169,30,25,76,1213
"20189",160,30,30,44,1213
"20203",140,14,30,59,1214
"20222",155,3,2,38,1215
"20240",200,28,2,71,1215
"20287",134,1,2,48,1216
"20258",162,30,15,63,1216
"20278",165,4,1,62,1217
"20298",140,3,3,44,1217
"20362",200,1,1,45,1218
"20332",250,2,3,45,1219
"20354",280,5,10,71,1220
"20370",154,2,10,42,1221
"20371",189,1,1,60,1221
"20358",125,30,2,61,1221
"20368",167,15,5,42,1221
"20324",160,3,5,64,1221
"20379",235,30,14,58,1221
"20419",125,1,20,39,1222
"20403",135,2,7,40,1223
"20404",190,10,20,82,1223
"20445",109,2,1,38,1224
"20480",130,1,4,34,1225
"20460",120,1,30,40,1226
"20470",400,20,3,57,1227
"20489",250,3,7,48,1228
"20482",136,5,14,30,1229
"20490",190,2,2,62,1229
"20509",122,7,20,75,1230
"20534",140,1,3,26,1231
"20561",150,3,10,38,1232
"20547",160,3,20,34,1233
"20597",270,2,2,48,1234
"20615",130,1,30,42,1234
"20612",160,2,4,19,1235
"20618",203,2,1,45,1236
"20608",132,5,10,75,1236
"20629",230,1,3,61,1237
"20631",149,30,2,87,1238
"20646",210,15,3,60,1238
"20651",135,4,4,48,1238
"20624",250,10,10,54,1238
"20654",200,30,30,61,1238
"20643",250,3,5,31,1238
"20696",170,1,5,63,1239
"20704",216,2,3,32,1239
"20690",125,1,3,35,1240
"20658",190,1,3,49,1241
"20702",180,3,4,33,1241
"20711",140,29,5,35,1242
"20749",121,1,15,56,1243
"20723",230,4,10,35,1243
"20740",155,2,4,31,1244
"20719",190,3,5,40,1245
"20796",125,10,2,68,1246
"20758",125,3,7,49,1247
"20771",116,5,5,60,1247
"20789",150,3,7,60,1248
"20762",140,15,10,39,1248
"20774",145,30,2,89,1248
"20814",130,10,10,68,1249
"20808",165,1,3,48,1250
"20826",140,2,30,39,1250
"20833",190,2,10,57,1251
"20829",240,12,28,68,1251
"20848",135,2,20,48,1252
"20835",100,15,4,63,1252
"20839",195,2,3,69,1253
"20849",145,3,20,60,1253
"20845",180,4,15,67,1253
"20853",155,1,2,59,1253
"20883",158,5,15,77,1254
"20864",120,3,5,53,1254
"20895",180,1,2,41,1255
"20890",162,15,5,82,1255
"20889",130,2,1,52,1256
"20907",220,15,30,57,1257
"20904",180,7,7,58,1257
"20916",160,2,10,32,1258
"20919",113,5,3,47,1259
"20935",164,5,30,75,1260
"20947",128,10,1,42,1261
"20954",140,15,8,68,1262
"20987",236,1,30,43,1263
"20990",180,20,10,21,1263
"20965",220,14,30,58,1263
"20986",144,10,5,76,1263
"20959",160,2,1,28,1264
"20981",160,15,14,50,1264
"20999",210,3,5,36,1265
"21010",160,10,10,81,1265
"21024",180,3,5,26,1266
"21059",185,30,30,47,1267
"21054",146,15,1,82,1268
"21039",132,10,5,84,1268
"21043",160,2,1,43,1269
"21061",230,1,3,55,1270
"21089",148,5,2,59,1271
"21082",133,3,7,55,1272
"21083",120,20,3,53,1272
"21081",180,15,5,44,1272
"21114",160,1,1,50,1273
"21091",145,30,30,58,1274
"21097",148,2,3,58,1275
"21113",155,2,15,57,1275
"21101",118,30,30,67,1276
"21134",180,5,30,61,1277
"21182",132,2,30,73,1278
"21170",138,2,10,40,1279
"21173",180,10,10,31,1280
"21190",118,30,3,47,1280
"21177",140,25,30,29,1281
"21176",235,2,28,73,1281
"21271",190,3,30,52,1282
"21247",140,4,30,62,1282
"21236",180,15,1,40,1283
"21259",152,7,7,51,1284
"21258",150,2,30,55,1284
"21219",168,1,2,42,1285
"21217",127,4,2,57,1285
"21283",97,30,7,77,1286
"21329",188,1,15,50,1286
"21310",170,30,10,53,1287
"21336",158,1,3,40,1288
"21276",225,20,30,67,1288
"21327",125,15,10,41,1289
"21319",125,3,3,70,1289
"21312",130,2,5,32,1289
"21343",118,2,1,42,1290
"21362",98,3,2,35,1291
"21371",194,4,3,57,1291
"21370",172,5,7,78,1291
"21365",132,1,4,55,1292
"21382",150,28,15,50,1293
"21396",214,30,30,67,1294
"21397",120,30,15,72,1295
"21427",190,7,10,59,1296
"21408",123,7,30,80,1296
"21410",139,1,1,52,1297
"21432",128,30,30,71,1298
"21445",180,4,2,28,1299
"21444",116,1,1,76,1299
"21450",158,10,5,71,1300
"21466",155,10,1,56,1301
"21486",147,15,7,77,1302
"21469",160,1,30,46,1302
"21477",120,1,1,47,1302
"21480",150,30,30,48,1303
"21500",120,7,12,75,1304
"21502",145,9,20,44,1304
"21521",125,30,30,42,1305
"21494",138,2,1,87,1306
"21496",130,15,1,54,1307
"21540",139,1,2,36,1308
"21554",190,1,15,51,1308
"21560",100,20,10,69,1309
"21577",123,3,1,80,1310
"21571",170,29,30,79,1311
"21580",170,3,2,66,1312
"21602",200,30,3,21,1313
"21585",108,30,8,38,1313
"21636",200,10,2,61,1314
"21651",115,4,3,38,1315
"21643",160,30,20,50,1316
"21671",140,3,1,53,1317
"21696",186,10,1,64,1318
"21688",165,4,1,29,1319
"21680",150,2,1,75,1320
"21727",155,1,5,40,1321
"21716",170,8,5,60,1321
"21738",285,5,7,50,1322
"21736",160,2,4,44,1322
"21750",360,30,30,50,1323
"21748",160,2,1,55,1323
"21761",155,30,30,42,1324
"21784",138,1,1,58,1325
"21769",155,3,7,50,1325
"21790",200,30,30,67,1326
"21779",114,4,2,61,1326
"21803",220,1,20,48,1327
"21811",190,5,6,44,1328
"21832",155,1,2,82,1329
"21840",205,3,14,29,1330
"21849",143,10,10,31,1330
"21857",210,2,1,73,1331
"21875",157,30,30,56,1331
"21856",206,10,3,48,1332
"21893",200,3,4,34,1333
"21888",160,2,3,38,1334
"21908",165,30,30,64,1335
"21924",260,25,30,50,1336
"21938",160,5,2,61,1337
"21927",148,7,7,59,1338
"21966",118,2,4,31,1339
"21960",125,30,30,61,1340
"21946",125,4,4,79,1341
"21967",180,2,4,72,1341
"21947",168,3,10,56,1341
"21955",168,20,10,66,1342
"21988",143,2,3,45,1343
"21986",155,14,15,45,1343
"21972",130,3,10,37,1343
"21978",155,18,12,41,1344
"21996",155,1,20,30,1345
"22001",150,30,30,89,1346
"22005",150,10,30,76,1347
"22010",160,5,30,38,1347
"21995",150,4,5,62,1348
"21992",155,1,1,50,1348
"22018",140,1,1,45,1349
"22048",200,2,1,52,1350
"22046",141,10,2,74,1350
"22059",155,3,30,87,1351
"22130",150,5,5,53,1352
"22121",142,3,7,45,1352
"22120",134,1,2,21,1352
"22113",135,1,30,55,1353
"22124",165,30,30,47,1354
"22141",200,1,30,56,1355
"22160",140,10,25,65,1356
"22181",100,1,20,53,1357
"22205",125,3,30,42,1357
"22260",190,1,15,74,1358
"22243",130,30,5,83,1359
"22235",150,6,2,65,1360
"22257",120,14,1,67,1361
"22252",140,1,3,52,1361
"22341",270,3,1,58,1362
"22320",145,1,8,39,1362
"22327",175,5,25,57,1363
"22283",210,2,2,43,1363
"22289",156,2,1,53,1364
"22308",110,1,4,31,1364
"22290",140,4,1,38,1364
"22291",160,30,3,59,1364
"22298",125,5,1,62,1365
"22297",160,30,15,29,1365
"22385",170,3,3,47,1366
"22355",149,2,30,70,1366
"22368",256,7,2,34,1367
"22381",250,4,10,46,1368
"22379",113,3,2,73,1368
"22366",200,30,30,59,1368
"22400",145,30,30,76,1369
"22409",170,3,5,38,1370
"22387",145,30,30,57,1370
"22396",238,2,1,45,1371
"22429",120,10,2,39,1372
"22431",240,30,15,51,1373
"22441",138,30,5,61,1373
"22432",170,5,4,58,1373
"22440",145,7,2,25,1374
"22566",140,5,20,39,1375
"22559",123,2,10,61,1375
"22513",137,15,5,55,1375
"22669",155,10,5,87,1375
"22645",127,15,30,23,1375
"22504",150,4,1,61,1375
"22692",120,2,2,20,1375
"22662",130,1,1,56,1375
"22487",149,30,2,78,1375
"22720",175,1,15,46,1375
"22503",117,15,3,84,1375
"22615",160,2,7,23,1375
"22541",190,2,3,63,1376
"22475",140,28,30,73,1376
"22722",253,30,30,33,1376
"22661",250,30,10,58,1376
"22461",129,5,20,65,1376
"22714",180,5,4,44,1376
"22697",142,15,5,45,1376
"22674",145,1,1,42,1376
"22653",118,3,7,44,1376
"22721",160,1,15,9,1376
"22599",200,1,15,19,1376
"22642",155,30,30,41,1376
"22650",260,30,20,50,1377
"22716",134,30,30,71,1377
"22509",128,20,10,24,1377
"22602",200,5,4,57,1377
"22539",150,2,6,69,1377
"22571",180,3,3,39,1377
"22731",200,2,10,46,1377
"22510",155,30,7,38,1377
"22643",165,12,3,37,1377
"22701",208,30,15,45,1377
"22519",190,2,30,48,1377
"22589",205,5,30,48,1378
"22649",160,5,2,28,1378
"22709",165,3,3,69,1378
"22610",206,30,30,49,1378
"22495",175,7,2,46,1378
"22733",160,7,2,46,1378
"22617",155,2,10,49,1378
"22496",133,20,3,86,1378
"22471",140,1,1,65,1378
"22785",162,14,14,64,1379
"22869",114,20,4,84,1379
"22892",138,2,2,70,1379
"22840",188,3,2,73,1380
"22800",125,7,30,26,1380
"22748",158,30,30,46,1380
"22819",115,10,5,75,1380
"22837",128,2,1,43,1380
"22826",125,3,10,33,1381
"22779",180,1,14,74,1381
"22802",145,3,4,33,1381
"22860",150,5,25,77,1381
"22912",120,17,7,46,1382
"22827",160,30,15,59,1382
"22942",150,30,30,78,1383
"22954",190,10,2,48,1384
"22957",125,15,3,39,1385
"22967",190,5,5,27,1386
"22973",122,4,15,64,1387
"23000",120,1,2,37,1388
"23001",165,7,7,55,1388
"23010",160,3,10,42,1389
"23022",133,10,30,50,1390
"23024",135,30,30,75,1391
"23050",164,10,30,53,1392
"23062",235,10,5,75,1393
"23069",175,1,10,36,1394
"23098",165,30,15,55,1395
"23091",249,30,30,33,1396
"23104",135,1,2,48,1397
"23114",105,1,1,62,1398
"23115",152,5,30,62,1398
"23143",186,2,20,58,1399
"23149",183,14,14,50,1400
"23147",190,30,30,45,1400
"23157",126,30,10,51,1401
"23173",115,1,2,20,1402
"23172",130,21,30,31,1403
"23202",166,14,2,63,1404
"23197",120,30,30,47,1405
"23212",120,15,30,31,1406
"23232",140,20,10,24,1406
"23225",165,2,1,81,1407
"23242",152,3,15,52,1407
"23255",110,30,30,20,1408
"23252",155,1,1,62,1409
"23260",158,10,20,41,1410
"23265",188,2,2,65,1411
"23268",126,2,4,55,1411
"23277",180,15,2,60,1411
"23274",223,7,2,57,1412
"23267",121,10,1,68,1413
"23283",180,1,1,47,1414
"23366",130,30,20,64,1415
"23341",175,25,25,46,1415
"23297",185,5,14,52,1415
"23435",183,10,30,49,1415
"23359",125,15,20,58,1416
"23314",180,7,2,26,1416
"23311",150,3,1,24,1416
"23319",150,30,30,53,1416
"23304",120,2,2,58,1416
"23403",159,3,2,59,1417
"23448",155,1,7,29,1417
"23375",199,2,5,57,1417
"23347",128,1,10,52,1417
"23387",136,5,30,61,1417
"23402",130,1,5,40,1417
"23324",160,20,30,39,1417
"23453",175,3,2,63,1417
"23437",182,5,5,57,1418
"23321",135,2,3,22,1418
"23444",190,1,2,33,1418
"23432",185,1,4,55,1418
"23391",150,15,2,57,1418
"23407",230,1,1,46,1418
"23339",180,10,30,50,1418
"23500",130,8,3,66,1419
"23531",140,10,30,70,1419
"23526",179,2,2,60,1419
"23570",118,5,5,56,1420
"23571",300,2,1,60,1420
"23557",200,15,8,59,1421
"23542",285,5,2,21,1421
"23556",150,1,3,37,1421
"23559",160,4,10,48,1422
"23578",135,15,30,70,1423
"23575",150,10,20,38,1423
"23589",135,30,5,52,1424
"23621",168,1,1,56,1425
"23605",175,15,10,60,1426
"23626",180,30,20,36,1426
"23688",129,3,10,38,1427
"23684",135,6,1,38,1427
"23663",180,7,5,52,1427
"23702",130,14,4,42,1428
"23716",185,1,15,44,1428
"23701",118,5,30,31,1428
"23730",150,5,5,55,1429
"23728",210,2,2,42,1430
"23782",220,30,30,28,1431
"23781",148,2,2,28,1432
"23753",115,15,15,51,1432
"23763",110,30,5,59,1433
"23814",170,30,30,50,1434
"23793",83,10,10,84,1435
"23842",210,1,3,24,1436
"23827",200,2,1,71,1436
"23836",173,2,7,37,1436
"23826",130,2,4,58,1436
"23857",160,15,15,28,1437
"23883",140,5,10,41,1438
"23871",175,30,20,43,1439
"23892",185,6,8,78,1440
"23910",190,5,2,49,1440
"23915",200,14,5,50,1441
"24002",135,6,30,65,1442
"23969",175,30,10,71,1442
"23988",87,1,25,39,1443
"24008",120,1,30,66,1444
"23994",160,9,3,50,1444
"24094",160,5,3,50,1445
"24035",160,30,2,37,1446
"24016",110,7,15,55,1446
"24088",130,1,5,34,1447
"24086",213,25,15,50,1447
"24070",130,2,2,60,1448
"24124",156,20,30,42,1449
"24116",167,14,2,28,1449
"24128",220,30,5,28,1450
"24108",215,30,30,33,1451
"24146",115,10,20,65,1452
"24152",189,2,14,32,1453
"24178",170,2,12,51,1454
"24224",125,8,30,77,1454
"24227",166,2,7,72,1454
"24376",145,1,5,79,1454
"24371",200,30,30,64,1454
"24211",132,15,1,74,1454
"24412",170,5,5,58,1454
"24420",210,2,15,53,1454
"24179",150,5,5,51,1454
"24310",115,10,2,50,1455
"24164",180,4,6,32,1455
"24315",117,1,4,51,1455
"24252",146,4,7,75,1455
"24156",130,5,5,21,1455
"24387",195,20,4,60,1455
"24263",151,30,10,59,1455
"24262",150,3,8,88,1455
"24347",145,10,10,49,1455
"24250",200,3,2,62,1455
"24372",145,5,7,51,1455
"24222",154,25,28,47,1455
"24255",169,1,1,44,1456
"24373",145,3,2,70,1456
"24233",180,14,30,58,1456
"24328",200,20,5,34,1456
"24419",122,2,7,30,1456
"24157",160,1,5,48,1456
"24176",119,20,10,69,1456
"24265",150,5,3,48,1456
"24363",200,10,10,51,1457
"24182",145,14,3,45,1457
"24258",103,5,5,79,1457
"24336",230,30,6,71,1457
"24303",120,2,2,78,1457
"24460",230,30,5,33,1458
"24429",187,18,15,25,1459
"24466",137,1,4,57,1459
"24430",190,2,2,37,1459
"24474",118,7,9,34,1459
"24423",150,5,10,53,1460
"24459",190,15,1,49,1461
"24470",125,2,4,46,1461
"24506",120,30,30,60,1462
"24492",150,1,1,47,1463
"24528",110,2,3,21,1463
"24522",135,2,2,37,1463
"24530",250,30,15,69,1464
"24494",235,4,15,42,1464
"24489",138,7,5,85,1465
"24533",144,6,3,53,1465
"24545",121,10,2,55,1466
"24552",200,3,2,50,1466
"24572",104,1,3,28,1467
"24581",108,30,15,60,1467
"24548",207,1,4,64,1468
"24555",130,5,2,45,1468
"24594",150,7,2,33,1468
"24618",128,3,15,58,1469
"24622",172,25,5,85,1469
"24624",214,2,1,40,1470
"24611",165,1,4,28,1470
"24700",138,5,10,69,1471
"24693",140,5,10,45,1472
"24675",153,14,9,52,1473
"24695",138,25,10,30,1473
"24660",111,3,7,22,1474
"24715",150,7,15,27,1475
"24730",140,7,5,68,1476
"24746",155,30,10,58,1477
"24807",100,15,25,28,1478
"24773",175,2,2,52,1478
"24775",116,3,30,48,1478
"24779",204,2,30,58,1479
"24911",200,20,10,50,1480
"24875",212,10,30,60,1480
"24849",128,10,5,69,1480
"24909",145,1,3,23,1480
"24873",150,15,10,80,1480
"24912",175,1,1,58,1480
"24892",140,30,30,85,1481
"24834",234,2,8,24,1481
"24887",130,2,7,21,1481
"24852",180,3,7,59,1481
"24886",180,3,30,51,1481
"24862",180,3,10,22,1482
"24897",180,5,2,59,1482
"24859",170,10,15,57,1482
"24901",142,9,3,31,1482
"24899",215,7,6,53,1482
"24844",180,2,1,38,1483
"24930",130,30,30,51,1484
"24973",218,3,2,29,1485
"24979",125,1,5,38,1486
"24925",170,1,15,40,1487
"25025",147,4,2,65,1488
"25019",186,25,30,58,1488
"25090",110,6,2,37,1488
"25020",124,2,10,48,1488
"25081",105,4,5,51,1488
"25087",165,3,1,37,1488
"25034",165,10,5,79,1489
"25031",145,2,3,36,1489
"24999",135,15,10,70,1490
"25050",349,20,30,41,1490
"25067",150,5,14,50,1490
"25051",160,25,5,72,1490
"25008",135,1,15,46,1490
"25047",130,1,3,21,1490
"25072",125,1,3,41,1491
"25014",252,2,2,43,1491
"25074",140,30,30,48,1491
"25108",150,30,15,57,1492
"25094",113,2,2,66,1493
"25111",242,15,15,47,1493
"25115",145,9,2,68,1494
"25152",140,25,5,66,1495
"25166",110,15,5,40,1495
"25145",95,2,2,25,1496
"25138",202,1,5,38,1497
"25170",165,4,2,45,1497
"25141",174,14,2,63,1498
"25155",186,30,30,42,1498
"25194",150,5,20,70,1499
"25212",130,20,10,64,1499
"25197",185,2,5,39,1500
"25203",128,3,8,82,1501
"25219",95,10,10,46,1502
"25256",242,2,20,34,1503
"25268",135,13,25,34,1503
"25267",135,10,5,45,1503
"25254",115,5,30,25,1503
"25259",180,4,30,57,1504
"25247",135,10,30,73,1505
"25242",187,16,30,67,1505
"25281",149,5,5,55,1506
"25290",140,7,3,26,1507
"25294",136,30,18,30,1508
"25305",150,2,20,57,1509
"25331",145,15,20,60,1510
"25314",98,30,20,57,1511
"25317",270,25,10,57,1512
"25363",220,4,30,48,1513
"25395",158,14,7,57,1514
"25421",103,15,15,28,1515
"25420",154,2,15,19,1515
"25445",145,2,5,56,1516
"25431",136,10,10,84,1517
"25453",145,5,2,54,1518
"25458",130,5,15,29,1519
"25493",182,15,8,81,1520
"25508",152,30,10,55,1521
"25514",157,2,5,36,1522
"25501",176,28,28,71,1523
"25520",148,4,8,35,1524
"25517",175,20,10,58,1524
"25563",185,1,30,41,1525
"25544",122,1,1,39,1526
"25556",99,30,30,75,1527
"25552",135,2,5,45,1527
"25596",140,7,30,57,1528
"25578",204,1,5,34,1528
"25583",215,3,2,47,1529
"25575",159,15,2,56,1530
"25589",134,1,1,59,1530
"25595",180,5,5,47,1531
"25622",200,2,5,57,1532
"25625",132,2,1,67,1533
"25639",165,1,1,57,1533
"25685",118,4,2,86,1534
"25671",212,2,2,32,1535
"25691",160,7,30,47,1535
"25725",148,2,30,28,1536
"25727",174,3,10,57,1537
"25750",130,4,2,53,1538
"25752",180,15,15,58,1539
"25758",108,1,1,25,1540
"25760",300,30,10,56,1540
"25767",194,25,20,45,1541
"25765",208,6,5,33,1542
"25772",167,10,20,54,1543
"25792",170,1,5,30,1544
"25806",165,2,2,47,1545
"25808",143,30,30,53,1545
"25863",154,1,4,46,1546
"25884",170,6,2,51,1546
"25847",160,30,4,55,1546
"25867",155,3,30,34,1547
"25820",122,20,30,23,1547
"25828",130,8,20,75,1547
"25849",155,28,4,73,1547
"25824",135,30,30,66,1547
"25860",153,4,7,56,1548
"25856",135,3,5,45,1548
"25901",160,7,15,45,1549
"25915",200,3,1,25,1550
"25908",125,3,5,46,1551
"25962",260,20,30,29,1552
"25945",125,2,1,41,1553
"25937",145,15,7,78,1554
"25969",165,3,2,35,1555
"25993",220,7,7,62,1556
"25989",155,1,3,51,1557
"26022",185,15,20,60,1558
"25997",185,3,2,43,1558
"26028",180,14,3,49,1559
"26059",128,1,1,51,1560
"26068",173,3,4,29,1561
"26090",180,5,20,34,1562
"26132",192,5,30,57,1563
"26119",165,30,30,29,1564
"26118",150,30,3,49,1564
"26180",150,3,2,53,1565
"26161",200,30,25,51,1565
"26146",130,2,5,55,1566
"26227",150,2,2,42,1567
"26190",182,25,10,50,1567
"26203",174,1,5,73,1568
"26254",170,1,2,72,1569
"26260",174,8,15,49,1570
"26265",136,1,3,54,1570
"26242",124,3,1,50,1571
"26267",180,25,10,48,1571
"26291",128,3,4,33,1572
"26293",165,3,1,36,1573
"26302",200,10,10,65,1574
"26296",125,7,7,29,1574
"26320",155,6,3,66,1574
"26334",175,10,3,28,1575
"26348",162,30,30,57,1576
"26370",115,30,25,54,1577
"26408",145,2,2,74,1578
"26404",112,10,21,51,1579
"26384",188,30,30,62,1579
"26406",145,1,5,86,1580
"26418",185,5,10,48,1581
"26430",130,14,2,63,1581
"26421",112,2,1,39,1582
"26466",152,5,5,76,1582
"26422",143,1,10,32,1582
"26438",119,8,1,66,1583
"26426",160,25,15,47,1584
"26427",190,2,2,47,1584
"26486",190,4,10,53,1585
"26493",188,4,7,42,1586
"26490",170,10,15,61,1587
"26481",160,15,25,58,1588
"26505",150,5,30,55,1588
"26520",210,2,2,20,1589
"26519",300,30,30,50,1590
"26539",145,5,14,48,1591
"26586",170,10,5,32,1592
"26574",205,4,15,59,1592
"26612",115,30,20,65,1592
"26610",194,15,20,37,1592
"26599",95,2,3,59,1593
"26544",135,14,14,18,1593
"26587",135,21,2,58,1593
"26629",145,25,25,39,1593
"26601",150,7,5,76,1594
"26557",156,3,1,58,1594
"26556",135,3,7,33,1594
"26650",180,30,2,30,1595
"26564",195,5,10,47,1595
"26670",145,3,2,40,1596
"26677",160,30,4,56,1597
"26678",212,30,30,47,1598
"26674",178,4,4,42,1598
"26681",160,1,1,70,1599
"26682",115,5,2,78,1600
"26688",130,30,30,51,1601
"26695",145,2,4,50,1602
"26705",134,30,5,50,1602
"26706",217,7,27,46,1603
"26726",140,30,10,37,1604
"26738",140,10,2,34,1605
"26750",160,30,30,49,1606
"26742",113,5,2,34,1607
"26753",150,20,3,34,1608
"27084",128,2,4,51,1609
"27128",179,1,5,60,1609
"26781",175,2,4,45,1609
"26930",125,2,30,40,1609
"26880",208,10,15,70,1609
"26914",120,2,30,43,1609
"27093",130,1,2,68,1609
"26938",185,2,7,36,1609
"27044",138,5,10,77,1610
"27037",140,2,3,73,1610
"26895",143,1,4,44,1610
"27000",165,1,2,34,1610
"26976",150,30,30,21,1610
"26967",200,30,2,37,1610
"27087",158,1,2,83,1611
"26943",135,29,10,34,1611
"26790",99,9,8,74,1611
"27102",130,8,5,45,1612
"27121",132,7,3,67,1612
"26996",203,20,10,53,1612
"26846",130,2,28,44,1612
"27126",190,20,7,86,1612
"26792",128,1,5,51,1612
"27103",170,3,2,65,1612
"26975",118,5,7,42,1612
"26872",185,2,7,28,1612
"26905",300,7,10,34,1612
"26816",140,5,3,66,1612
"27132",190,1,15,43,1613
"27146",140,3,30,38,1614
"27162",165,10,1,74,1615
"27169",200,20,15,57,1616
"27171",135,2,1,47,1616
"27177",176,30,30,60,1617
"27180",120,7,1,60,1618
"27189",110,2,2,23,1619
"27196",175,3,30,60,1620
"27197",165,10,10,32,1621
"27210",180,20,14,58,1622
"27215",200,20,30,43,1623
"27218",171,30,20,49,1624
"27223",140,7,8,41,1625
"27226",210,15,12,55,1626
"27244",175,3,1,60,1627
"27254",111,30,30,87,1628
"27275",125,2,5,45,1629
"27284",90,30,5,63,1630
"27285",98,30,30,52,1631
"27280",120,5,25,33,1632
"27288",180,2,2,39,1633
"27292",120,6,10,58,1633
"27291",170,30,20,45,1633
"27294",223,4,3,63,1634
"27298",150,1,30,20,1634
"27311",150,4,30,56,1635
"27313",145,15,5,55,1636
"27323",200,30,3,74,1637
"27416",130,2,29,57,1638
"27395",145,10,10,46,1638
"27418",140,5,22,44,1638
"27381",200,1,1,56,1639
"27366",244,2,1,79,1639
"27404",142,3,4,78,1640
"27386",200,25,30,64,1640
"27425",120,1,2,68,1641
"27442",140,2,3,53,1642
"27439",158,5,30,65,1643
"27448",170,7,2,44,1644
"27465",140,30,30,55,1645
"27462",144,3,10,22,1646
"27466",138,2,3,67,1647
"27488",192,3,7,28,1648
"27496",150,10,10,48,1649
"27489",150,1,25,24,1649
"27508",105,30,10,55,1650
"27513",205,22,3,67,1651
"27523",197,30,5,54,1651
"27688",155,3,30,58,1652
"27620",246,1,2,58,1652
"27586",135,3,7,52,1652
"27572",220,20,3,45,1652
"27546",183,2,3,52,1653
"27553",120,2,5,39,1654
"27654",130,10,3,66,1654
"27661",140,20,2,62,1654
"27552",120,1,1,56,1654
"27647",200,3,4,53,1654
"27609",127,1,30,71,1655
"27612",180,1,5,57,1655
"27674",180,1,4,36,1655
"27664",138,1,1,40,1655
"27605",110,3,25,23,1655
"27725",200,20,15,22,1656
"27722",180,4,7,71,1656
"27731",198,19,15,47,1657
"27734",185,7,15,49,1658
"27732",170,30,30,38,1658
"27745",120,3,3,19,1659
"27750",189,2,2,73,1660
"27771",153,1,3,63,1661
"27775",120,7,2,34,1661
"27765",240,3,7,41,1662
"27794",155,2,2,53,1663
"27792",160,2,2,71,1663
"27813",220,3,7,60,1664
"27812",190,2,14,43,1665
"27816",170,30,30,59,1666
"27837",180,10,1,76,1667
"27901",180,3,30,89,1668
"27868",160,15,15,67,1668
"27938",200,4,4,70,1668
"27937",115,5,10,53,1668
"27905",210,30,3,48,1668
"27871",185,30,30,63,1668
"27878",152,1,2,52,1669
"27877",200,5,2,52,1669
"27875",190,30,5,57,1669
"27880",190,10,15,53,1670
"27925",130,2,7,41,1670
"27935",140,10,4,18,1671
"27943",100,30,5,47,1672
"27954",150,10,15,67,1673
"27952",185,30,30,39,1674
"27961",175,1,2,59,1675
"27964",180,5,5,45,1676
"27973",165,2,2,60,1677
"28006",115,1,4,9,1678
"28084",105,1,2,29,1678
"28011",170,1,5,43,1678
"28066",175,4,3,54,1679
"28062",180,2,30,18,1679
"28073",150,30,30,55,1680
"27997",130,30,28,44,1680
"28080",175,2,15,58,1680
"28031",176,1,2,57,1680
"28081",160,30,30,63,1680
"28126",155,20,28,58,1681
"28107",145,2,2,42,1681
"28123",140,2,17,49,1681
"28124",198,3,10,41,1681
"28096",232,10,15,68,1682
"28210",270,30,15,51,1683
"28169",128,30,30,65,1683
"28173",170,2,30,39,1684
"28206",150,30,15,64,1685
"28234",170,1,5,58,1686
"28248",180,2,2,35,1687
"28250",225,30,20,55,1688
"28271",140,4,7,66,1689
"28276",190,2,20,42,1690
"28296",200,30,30,42,1691
"28298",134,10,2,70,1691
"28315",145,2,2,56,1691
"28303",168,2,1,53,1692
"28292",170,10,1,59,1693
"28380",200,7,10,65,1694
"28366",115,7,25,68,1694
"28361",230,2,16,27,1694
"28318",160,3,30,45,1694
"28352",175,2,2,38,1695
"28339",220,5,30,53,1695
"28351",235,3,2,56,1696
"28357",159,2,2,56,1696
"28331",260,6,6,23,1696
"28367",160,30,2,69,1696
"28337",151,15,20,53,1696
"28332",170,8,5,56,1697
"28341",182,7,1,43,1697
"28416",180,14,2,27,1698
"28407",240,7,3,33,1698
"28444",126,25,25,56,1699
"28425",131,30,30,81,1700
"28431",97,15,7,35,1701
"28427",200,30,30,50,1701
"28434",200,5,1,59,1701
"28463",175,2,1,44,1702
"28481",100,1,4,22,1703
"28483",150,3,1,43,1703
"28498",289,1,1,46,1704
"28491",155,1,4,45,1705
"28494",190,2,2,32,1705
"28513",250,5,3,76,1706
"28535",220,1,3,46,1707
"28531",260,5,5,42,1707
"28534",350,20,30,48,1707
"28544",140,25,2,93,1708
"28557",210,25,29,58,1709
"28575",136,1,10,36,1710
"28583",280,30,20,38,1710
"28595",135,7,1,40,1711
"28600",192,1,8,44,1712
"28682",150,30,14,47,1713
"28785",116,30,30,54,1713
"28681",200,1,2,52,1713
"28766",99,30,30,52,1714
"28660",170,1,10,54,1714
"28716",130,2,4,40,1714
"28743",150,5,5,57,1714
"28719",160,27,30,52,1714
"28761",250,30,10,76,1714
"28744",135,5,15,20,1714
"28672",160,28,28,67,1714
"28691",190,5,3,77,1714
"28817",175,1,4,51,1714
"28834",118,2,1,62,1714
"28723",200,2,30,71,1715
"28802",250,1,1,55,1715
"28639",175,30,30,47,1715
"28711",150,2,15,71,1715
"28748",110,30,20,48,1715
"28747",130,20,10,39,1715
"28755",180,30,2,43,1715
"28674",218,30,14,63,1716
"28668",136,1,7,36,1716
"28652",140,20,10,28,1716
"28713",147,5,2,80,1716
"28649",175,4,15,60,1716
"28751",120,1,2,46,1716
"28804",167,1,2,58,1716
"28849",145,30,14,50,1717
"28845",148,5,5,44,1718
"28861",250,21,14,27,1719
"28864",145,4,30,29,1720
"28862",100,30,30,54,1721
"28886",200,15,15,39,1722
"28940",176,1,1,29,1723
"28934",130,1,3,27,1724
"28946",130,6,3,62,1725


==> samples2.csv <==
"","X","GENHLTH","ALCDAY","ASTHMA","block"
"1",9199,2,101,0,624
"2",7769,4,228,0,514
"3",17774,3,201,1,1120
"4",4095,4,201,1,272
"5",2332,2,103,0,145
"6",11880,3,201,1,777
"7",16143,2,201,1,1030
"8",11072,3,202,1,753
"9",24157,1,203,1,1456
"10",1835,2,205,1,105
"11",23531,4,205,1,1419
"12",4026,4,205,1,266
"13",21259,1,102,0,1284
"14",27311,3,230,1,1635
"15",19207,2,215,1,1161
"16",4800,4,101,1,304
"17",3085,3,210,1,200
"18",1165,2,103,1,60
"19",20445,2,201,1,1224
"20",14682,5,201,1,940
"21",23115,2,203,1,1398
"22",3185,3,202,0,206
"23",5291,2,103,0,332
"24",5133,3,101,1,318
"25",3173,4,225,0,209
"26",17046,3,201,1,1082
"27",16937,3,101,1,1076
"28",2252,4,107,1,141
"29",884,3,202,0,37
"30",14698,2,202,1,942
"31",22973,3,210,1,1387
"32",25725,2,205,1,1536
"33",23575,4,214,1,1423
"34",5095,2,225,0,312
"35",3577,5,101,0,236
"36",17068,3,204,1,1086
"37",1395,2,202,1,73
"38",19237,3,201,1,1160
"39",16068,1,204,1,1024
"40",516,3,202,1,39
"41",26334,3,205,1,1575
"42",26028,2,201,1,1559
"43",25453,4,104,1,1518
"44",3992,2,102,1,263
"45",25760,5,101,0,1540
"46",23375,2,202,0,1417
"47",11439,4,102,0,777
"48",2245,4,230,1,140
"49",26880,3,206,1,1609
"50",9265,4,201,1,629
"51",16124,4,101,1,1026
"52",22617,2,101,1,1378
"53",18678,2,203,0,1147
"54",19272,5,201,0,1160
"55",11708,2,201,1,776
"56",15340,4,204,1,985
"57",26438,1,101,1,1583
"58",20696,2,215,1,1239
"59",18639,3,101,0,1146
"60",8636,3,104,1,573
"61",18087,3,210,1,1123
"62",10063,5,102,1,674
"63",7840,1,203,1,514
"64",23321,3,206,1,1418
"65",4290,4,202,1,277
"66",9151,3,201,1,623
"67",11678,1,103,1,777
"68",13282,2,202,1,830
"69",12110,4,230,0,778
"70",443,3,230,1,34
"71",15362,4,230,0,985
"72",20835,3,205,1,1252
"73",6316,4,230,0,416
"74",1146,3,201,1,59
"75",19127,4,201,1,1161
"76",11025,3,204,0,748
"77",26738,3,204,1,1605
"78",25867,1,202,1,1547
"79",21134,4,215,1,1277
"80",23319,3,220,1,1416
"81",18937,4,206,1,1153
"82",15944,2,220,1,1021
"83",12943,3,202,0,820
"84",17869,4,201,1,1124
"85",28337,4,201,0,1696
"86",13392,4,210,0,842
"87",27044,2,102,1,1610
"88",10286,3,107,1,692
"89",22912,4,203,1,1382
"90",13659,3,105,1,852
"91",12056,5,102,0,778
"92",8969,1,205,1,604
"93",21170,1,201,0,1279
"94",23730,3,201,1,1429
"95",3517,1,201,1,234
"96",524,3,102,1,36
"97",25067,2,202,0,1490
"98",10739,2,220,1,720
"99",19574,2,202,1,1170
"100",15,3,215,1,1
"101",12341,2,102,0,785
"102",19640,5,203,1,1172
"103",12300,4,202,1,781
"104",9403,2,107,0,634
"105",5841,4,230,1,377
"106",19865,3,202,1,1184
"107",28351,2,203,1,1696
"108",14586,2,105,1,932
"109",9287,2,212,1,632
"110",20999,3,205,1,1265
"111",28557,5,230,0,1709
"112",1339,2,104,1,72
"113",10701,5,101,1,719
"114",7061,2,204,1,459
"115",23571,3,104,1,1420
"116",650,4,230,1,36
"117",13975,2,203,1,874
"118",765,4,205,1,39
"119",19205,3,202,1,1158
"120",23062,4,201,1,1393
"121",13886,2,201,1,869
"122",1408,2,102,1,74
"123",9716,5,220,1,656
"124",10670,3,202,1,717
"125",11866,5,203,1,778
"126",7070,4,105,1,461
"127",4369,4,230,0,284
"128",25915,1,101,1,1550
"129",28483,2,101,0,1703
"130",6162,4,205,1,405
"131",28234,2,104,1,1686
"132",3905,4,201,1,258
"133",26260,4,201,1,1570
"134",20358,5,225,1,1221
"135",2631,2,230,1,173
"136",13608,2,102,1,847
"137",2072,3,201,1,123
"138",17109,3,201,1,1091
"139",8811,3,201,1,594
"140",2951,3,103,1,193
"141",15272,3,207,0,981
"142",9029,3,204,1,610
"143",19181,2,203,1,1161
"144",10042,3,107,1,673
"145",5888,3,230,0,383
"146",13259,2,101,0,831
"147",7405,4,107,1,489
"148",22837,2,101,1,1380
"149",18812,3,202,1,1150
"150",20332,2,230,1,1219
"151",11985,2,215,1,779
"152",15455,2,101,1,992
"153",20048,3,101,1,1199
"154",10914,3,103,1,740
"155",19575,3,204,1,1170
"156",9876,3,230,1,661
"157",1430,3,102,1,71
"158",380,4,107,1,32
"159",27180,3,225,1,1618
"160",591,3,104,1,36
"161",13685,3,204,1,853
"162",6066,5,204,1,394
"163",21371,3,201,1,1291
"164",9133,3,101,1,622
"165",20287,3,201,1,1216
"166",13233,2,204,1,829
"167",143,4,201,1,14
"168",20833,1,201,1,1251
"169",14436,3,103,1,922
"170",23339,3,201,1,1418
"171",8480,2,107,1,561
"172",5720,3,207,1,364
"173",27162,3,204,1,1615
"174",27292,2,230,1,1633
"175",19911,4,201,1,1187
"176",1366,3,201,1,73
"177",15921,4,201,1,1016
"178",9026,3,102,0,611
"179",17736,4,104,0,1115
"180",26161,4,205,1,1565
"181",18842,3,201,1,1152
"182",8440,2,203,1,554
"183",8958,5,107,1,605
"184",8830,2,103,1,593
"185",21362,4,203,0,1291
"186",27121,1,210,1,1612
"187",6821,3,201,1,454
"188",6376,4,105,1,423
"189",12769,4,205,1,815
"190",2419,2,210,0,150
"191",1003,4,202,1,43
"192",11389,2,220,1,775
"193",10455,3,104,1,704
"194",6728,4,203,1,448
"195",16476,3,105,1,1046
"196",2345,2,101,1,146
"197",4293,2,201,1,277
"198",25247,3,102,1,1505
"199",8505,5,202,0,563
"200",2420,1,104,1,151
"201",12939,2,220,1,823
"202",14464,2,202,1,926
"203",3050,2,101,1,199
"204",24094,4,201,1,1445
"205",4505,5,202,1,291
"206",3875,2,201,1,256
"207",26118,3,201,1,1564
"208",10234,5,103,1,687
"209",2760,4,203,0,183
"210",1379,3,102,1,74
"211",9373,1,205,1,636
"212",24533,3,201,1,1465
"213",16410,2,230,1,1040
"214",17665,2,203,1,1109
"215",21397,4,202,1,1295
"216",10343,3,104,1,697
"217",11292,4,201,1,768
"218",11609,3,203,0,779
"219",14655,4,202,1,936
"220",1359,2,202,1,74
"221",4626,2,105,1,300
"222",4734,2,105,1,301
"223",16131,4,102,0,1028
"224",5679,1,103,1,360
"225",6761,4,202,1,451
"226",28416,2,101,0,1698
"227",9275,2,203,1,631
"228",6416,2,202,1,427
"229",18412,1,230,1,1141
"230",27654,2,103,0,1654
"231",21727,2,201,1,1321
"232",22840,4,229,1,1380
"233",9419,2,208,1,635
"234",12680,3,217,0,807
"235",1964,3,104,1,114
"236",24363,5,204,0,1457
"237",1104,2,202,1,52
"238",8276,2,102,1,540
"239",8653,5,202,1,575
"240",8293,3,101,1,541
"241",13194,2,227,0,825
"242",2071,5,220,1,123
"243",6242,2,205,0,410
"244",24466,2,203,1,1459
"245",24887,3,203,1,1481
"246",7304,4,201,1,481
"247",24372,3,101,1,1455
"248",24530,5,201,1,1464
"249",8528,2,210,1,565
"250",12960,2,101,1,823
"251",18034,4,201,1,1121
"252",6118,3,210,0,400
"253",12807,2,205,1,818
"254",14316,1,202,1,914
"255",19738,5,220,1,1176
"256",14048,4,230,1,882
"257",19007,4,107,0,1152
"258",15259,1,101,1,983
"259",2534,3,102,1,162
"260",3166,3,205,1,207
"261",14407,5,203,1,921
"262",8787,2,104,0,591
"263",25989,3,201,0,1557
"264",16590,3,202,1,1055
"265",15047,3,202,1,969
"266",13239,3,103,0,830
"267",6344,2,212,1,418
"268",20509,4,201,1,1230
"269",21651,2,204,1,1315
"270",27722,3,201,0,1656
"271",3953,2,103,1,262
"272",4468,3,102,1,291
"273",16431,3,206,0,1041
"274",3782,4,102,1,254
"275",28303,3,201,1,1692
"276",10478,3,101,1,703
"277",5024,5,204,1,309
"278",21972,2,101,1,1343
"279",91,3,202,0,11
"280",28864,4,201,1,1720
"281",8252,3,226,1,539
"282",17559,1,103,0,1103
"283",14279,4,101,1,909
"284",22860,4,201,1,1381
"285",4021,5,104,1,265
"286",119,3,104,1,12
"287",2778,5,203,1,186
"288",4732,3,102,1,300
"289",28682,5,201,1,1713
"290",8070,1,201,1,527
"291",22471,1,201,1,1378
"292",8819,3,201,1,593
"293",7278,3,107,1,481
"294",15242,3,101,1,982
"295",19380,3,101,1,1158
"296",19232,4,202,1,1160
"297",16383,3,220,1,1041
"298",802,1,105,1,36
"299",17055,2,207,1,1082
"300",20935,4,201,1,1260
"301",7708,5,201,1,507
"302",22722,4,201,0,1376
"303",22827,4,102,1,1382
"304",15531,3,203,0,1000
"305",22441,4,204,1,1373
"306",51,5,215,0,7
"307",18519,4,201,1,1143
"308",1599,3,202,1,85
"309",19360,2,230,1,1160
"310",23202,2,104,1,1404
"311",17638,2,210,1,1107
"312",21329,3,204,1,1286
"313",19799,4,204,1,1179
"314",25281,2,102,1,1506
"315",14293,5,201,0,913
"316",5659,1,202,1,357
"317",27794,1,201,1,1663
"318",22892,3,204,1,1379
"319",21875,5,202,0,1331
"320",274,4,105,1,25
"321",25008,2,204,1,1490
"322",15852,3,102,0,1017
"323",4283,4,212,1,278
"324",17522,2,205,1,1105
"325",25014,3,101,1,1491
"326",17618,3,102,1,1106
"327",10825,3,104,1,730
"328",2720,2,204,1,178
"329",9550,5,230,1,642
"330",15781,3,202,1,1014
"331",13215,4,201,0,826
"332",19857,3,202,1,1183
"333",27439,5,201,1,1643
"334",4819,2,202,1,303
"335",4766,2,220,0,300
"336",26586,2,201,1,1592
"337",406,2,105,0,35
"338",24460,5,201,0,1458
"339",4861,2,204,0,308
"340",6067,4,228,1,394
"341",26291,2,102,1,1572
"342",17462,5,102,0,1100
"343",15703,2,102,1,1009
"344",12635,3,101,1,801
"345",2507,5,102,1,161
"346",8749,5,230,1,587
"347",20608,2,101,1,1236
"348",10108,1,103,1,678
"349",9333,2,230,1,634
"350",18161,2,225,1,1127
"351",28723,4,101,1,1715
"352",9092,3,102,1,616
"353",21396,4,101,1,1294
"354",12356,4,215,1,785
"355",23432,2,215,1,1418
"356",18018,3,203,1,1122
"357",21061,5,201,1,1270
"358",26493,4,101,0,1586
"359",23024,5,202,1,1391
"360",3134,2,104,1,204
"361",2849,3,101,1,189
"362",5160,2,220,1,320
"363",14996,4,212,1,964
"364",24152,2,201,1,1453
"365",24265,4,101,0,1456
"366",211,4,101,1,18
"367",16654,3,101,1,1059
"368",2694,3,204,1,174
"369",27442,1,225,1,1642
"370",2918,3,201,1,194
"371",13509,3,201,1,840
"372",5835,3,202,1,375
"373",19700,1,205,1,1174
"374",5732,2,101,1,367
"375",15561,1,103,1,1000
"376",1643,2,105,1,84
"377",21924,3,101,0,1336
"378",10190,4,103,1,684
"379",14719,3,104,0,942
"380",18453,5,103,1,1138
"381",10846,4,215,1,732
"382",11319,2,202,1,773
"383",14042,2,103,1,882
"384",8084,4,230,0,527
"385",16300,4,230,0,1037
"386",28544,3,101,1,1708
"387",28600,2,201,1,1712
"388",9264,2,210,1,630
"389",5736,3,103,1,369
"390",12426,2,215,1,788
"391",7218,3,230,1,478
"392",24695,3,101,1,1473
"393",24494,4,201,1,1464
"394",27291,3,206,1,1633
"395",27661,2,230,1,1654
"396",18400,2,215,1,1137
"397",17911,2,204,1,1123
"398",1820,3,203,0,104
"399",6426,2,201,1,428
"400",3509,2,201,1,232
"401",7869,2,230,1,512
"402",25166,3,201,1,1495
"403",28250,5,201,1,1688
"404",4358,5,210,1,285
"405",2809,5,210,0,188
"406",14084,3,204,0,886
"407",5210,2,203,1,323
"408",27674,2,101,1,1655
"409",16480,2,203,1,1048
"410",28084,3,201,1,1678
"411",285,4,203,1,26
"412",11922,2,201,1,778
"413",5102,4,107,1,315
"414",21486,4,202,1,1302
"415",19623,4,101,0,1172
"416",8688,3,205,1,583
"417",1100,2,201,1,53
"418",8349,4,203,1,546
"419",13783,1,105,1,863
"420",23000,3,102,1,1388
"421",26422,2,202,1,1582
"422",7447,5,201,1,490
"423",252,5,230,0,22
"424",8348,4,205,1,547
"425",15670,1,201,0,1007
"426",16788,3,202,0,1067
"427",19591,2,103,1,1171
"428",18107,1,202,1,1127
"429",3067,4,201,1,200
"430",25268,3,203,1,1503
"431",24227,2,201,1,1454
"432",2752,4,103,0,182
"433",13501,1,101,1,840
"434",27294,3,102,1,1634
"435",17947,3,202,0,1122
"436",20658,2,205,0,1241
"437",3911,3,204,0,260
"438",10280,3,106,1,691
"439",10762,2,107,0,721
"440",8393,5,101,1,549
"441",13709,3,102,1,858
"442",4497,1,208,1,294
"443",13246,2,215,1,831
"444",22257,2,201,1,1361
"445",11689,2,101,1,777
"446",26564,3,215,1,1595
"447",5233,5,201,1,325
"448",18548,3,101,0,1145
"449",8388,2,210,1,549
"450",12737,3,103,1,811
"451",17323,4,201,1,1099
"452",23684,2,201,1,1427
"453",27381,3,102,1,1639
"454",13017,4,204,1,822
"455",14173,3,204,1,895
"456",950,2,201,1,39
"457",1281,2,101,1,69
"458",11395,2,225,1,775
"459",879,1,225,0,38
"460",3065,4,101,1,198
"461",21258,3,230,1,1284
"462",6064,4,105,1,394
"463",24211,5,201,1,1454
"464",7163,3,201,0,472
"465",597,1,210,0,39
"466",7385,2,104,1,485
"467",25051,4,107,1,1490
"468",23407,3,220,1,1418
"469",20990,3,203,0,1263
"470",17396,2,229,1,1098
"471",7580,2,202,1,500
"472",18975,2,230,1,1150
"473",9363,2,203,1,637
"474",1612,3,210,1,82
"475",13767,4,101,1,861
"476",8049,2,204,1,525
"477",4476,5,201,1,292
"478",25170,2,101,1,1497
"479",24008,3,103,1,1444
"480",9008,4,205,0,609
"481",17529,3,202,1,1102
"482",14242,2,201,1,906
"483",6765,2,201,0,451
"484",2390,5,226,1,148
"485",18982,2,225,1,1151
"486",24545,3,201,1,1466
"487",22366,4,202,1,1368
"488",8236,3,102,1,535
"489",1204,4,230,0,63
"490",14129,2,201,1,892
"491",16130,4,104,1,1028
"492",9925,5,230,1,664
"493",2043,2,215,0,120
"494",17999,4,202,1,1122
"495",13098,2,205,1,821
"496",24315,2,102,1,1455
"497",2178,2,206,1,131
"498",16538,5,205,1,1050
"499",21738,3,201,1,1322
"500",12666,1,203,1,804
"501",21091,5,201,1,1274
"502",8157,5,107,1,534
"503",28711,1,101,1,1715
"504",8324,2,106,1,545
"505",21995,4,201,1,1348
"506",4486,3,205,1,291
"507",2739,2,206,1,180
"508",16078,3,203,1,1027
"509",16172,3,204,1,1031
"510",21680,2,202,1,1320
"511",19992,4,102,1,1193
"512",25508,5,103,0,1521
"513",3232,5,202,0,211
"514",19616,1,204,1,1173
"515",9162,3,204,1,623
"516",24252,3,230,1,1455
"517",2075,3,201,1,124
"518",13240,4,103,1,830
"519",10893,5,201,0,738
"520",27132,3,103,0,1613
"521",19959,3,203,1,1191
"522",21182,2,107,1,1278
"523",5296,5,102,1,333
"524",12597,3,209,1,800
"525",26384,3,201,1,1579
"526",17987,3,203,1,1123
"527",19707,1,102,0,1176
"528",15466,2,103,0,993
"529",9249,3,104,1,628
"530",22714,3,105,1,1376
"531",13327,2,201,1,835
"532",23969,4,203,1,1442
"533",17062,2,102,0,1084
"534",5674,2,202,1,360
"535",28332,4,201,1,1697
"536",13119,2,102,1,820
"537",27513,4,105,1,1651
"538",28802,2,101,1,1715
"539",7846,2,201,1,514
"540",24262,3,202,1,1455
"541",6547,4,101,1,438
"542",12436,3,201,0,789
"543",21024,2,203,1,1266
"544",20354,4,102,1,1220
"545",10933,2,230,1,741
"546",21190,3,201,1,1280
"547",7052,5,103,1,455
"548",1034,1,203,1,45
"549",2141,5,204,1,127
"550",25563,2,101,0,1525
"551",19064,3,220,0,1154
"552",4515,4,210,1,294
"553",5783,2,210,1,372
"554",15802,3,105,1,1014
"555",27169,3,201,1,1616
"556",19937,2,203,1,1190
"557",1455,1,105,1,71
"558",1823,3,230,1,103
"559",17078,3,204,1,1085
"560",18120,3,201,0,1125
"561",19790,4,203,1,1179
"562",12776,3,201,0,814
"563",8101,2,210,1,529
"564",19049,3,103,0,1155
"565",24459,2,202,1,1461
"566",15624,3,205,1,1002
"567",27973,2,103,1,1677
"568",5506,4,202,1,344
"569",22785,4,202,1,1379
"570",1154,3,212,1,60
"571",17801,2,103,1,1120
"572",10879,2,102,1,737
"573",19371,2,201,1,1158
"574",28766,5,230,1,1714
"575",20643,3,202,0,1238
"576",7281,3,202,1,482
"577",8338,1,107,1,543
"578",26427,3,202,1,1584
"579",15177,3,202,1,977
"580",26792,1,204,1,1612
"581",23453,3,210,1,1417
"582",2344,4,202,1,147
"583",26905,2,210,1,1612
"584",4699,2,215,1,299
"585",24429,4,201,1,1459
"586",8191,3,107,1,533
"587",20185,3,203,1,1212
"588",1883,3,101,0,108
"589",26190,4,101,1,1567
"590",17726,3,107,1,1113
"591",16629,4,201,1,1059
"592",27875,3,101,1,1669
"593",16912,2,202,1,1074
"594",23448,2,101,1,1417
"595",20054,4,101,1,1199
"596",1109,2,105,1,51
"597",769,4,205,1,39
"598",23252,2,205,0,1409
"599",27553,2,210,1,1654
"600",6980,1,105,1,456
"601",24489,4,105,1,1465
"602",4572,5,102,1,298
"603",11893,1,101,1,776
"604",21938,4,201,1,1337
"605",26406,3,201,1,1580
"606",26750,4,104,1,1606
"607",26520,3,101,1,1589
"608",25596,4,203,1,1528
"609",5047,3,204,1,311
"610",23091,5,201,1,1396
"611",6147,3,220,1,403
"612",17689,2,203,0,1111
"613",13938,4,210,1,872
"614",4952,2,208,0,308
"615",5611,3,202,1,354
"616",24693,3,102,1,1472
"617",26753,3,101,1,1608
"618",9827,2,220,1,660
"619",7272,2,206,1,482
"620",4199,1,202,1,274
"621",6770,4,202,0,452
"622",7582,4,230,1,500
"623",4265,3,102,1,275
"624",8441,3,203,1,555
"625",12908,2,209,0,818
"626",6661,2,202,1,444
"627",21083,4,206,1,1272
"628",13743,3,201,0,860
"629",12744,2,202,1,810
"630",19498,2,207,1,1166
"631",8218,2,101,0,536
"632",6965,5,215,0,456
"633",17081,4,203,1,1086
"634",665,3,201,1,36
"635",19764,4,230,1,1178
"636",10926,3,201,1,743
"637",14064,2,102,1,883
"638",16928,3,102,1,1074
"639",28691,3,101,1,1714
"640",20959,2,206,1,1264
"641",9633,3,103,1,649
"642",5911,4,207,1,385
"643",18980,2,201,1,1150
"644",13751,3,230,1,859
"645",15231,3,101,1,980
"646",2805,1,105,1,185
"647",1696,3,201,1,91
"648",20758,5,204,1,1247
"649",13036,2,104,1,820
"650",26706,4,215,1,1603
"651",7378,1,204,1,484
"652",9130,5,101,0,619
"653",28672,2,201,1,1714
"654",5127,4,215,1,319
"655",19905,5,201,0,1186
"656",7969,3,202,0,522
"657",14695,3,208,1,941
"658",2068,5,203,1,122
"659",25556,4,204,1,1527
"660",6904,2,102,1,452
"661",304,3,215,0,29
"662",14907,4,230,1,955
"663",28366,2,230,1,1694
"664",15700,2,105,0,1011
"665",12001,3,201,1,779
"666",2144,3,230,1,129
"667",10524,3,202,1,706
"668",28861,4,201,0,1719
"669",19455,3,107,1,1163
"670",12045,2,201,1,778
"671",21059,4,201,0,1267
"672",18205,3,201,1,1128
"673",18189,2,102,1,1125
"674",5688,5,202,1,361
"675",10129,2,102,1,679
"676",12979,3,201,1,822
"677",11134,3,102,1,759
"678",3476,5,230,1,227
"679",27226,4,102,1,1626
"680",5118,4,202,1,316
"681",27093,3,102,0,1609
"682",27901,3,201,1,1668
"683",13475,2,101,1,842
"684",26556,2,103,1,1594
"685",529,4,202,0,39
"686",20419,1,201,1,1222
"687",6392,3,205,1,424
"688",13723,3,206,1,857
"689",23010,2,205,1,1389
"690",20123,4,201,1,1207
"691",28107,2,105,0,1681
"692",22674,2,204,1,1376
"693",12518,3,215,0,794
"694",8017,3,210,1,524
"695",22733,2,215,1,1378
"696",10410,5,202,1,702
"697",5018,2,103,1,307
"698",20864,2,205,1,1254
"699",3512,4,230,1,231
"700",3055,5,102,0,197
"701",6768,3,102,1,451
"702",7098,2,215,0,464
"703",13052,2,103,1,823
"704",2591,5,204,1,172
"705",16377,5,201,1,1042
"706",15361,2,230,1,985
"707",18700,3,204,1,1148
"708",18053,3,203,1,1124
"709",27395,4,201,0,1638
"710",17373,4,201,1,1099
"711",6063,5,202,1,394
"712",4356,1,208,1,284
"713",378,3,201,1,32
"714",28595,2,101,1,1711
"715",11496,3,205,1,776
"716",24310,2,210,1,1455
"717",27997,2,201,1,1680
"718",27816,5,101,1,1666
"719",9689,2,106,1,652
"720",9531,3,102,0,639
"721",5203,2,210,1,324
"722",5788,3,103,1,373
"723",5587,2,205,0,351
"724",8452,2,220,1,557
"725",14775,2,101,1,946
"726",3344,3,225,1,220
"727",4390,4,203,0,286
"728",15629,5,208,1,1003
"729",6069,3,215,1,395
"730",17777,3,201,1,1118
"731",19517,2,204,1,1168
"732",27418,2,214,1,1638
"733",10640,1,101,0,715
"734",10824,1,101,1,729
"735",26574,3,201,0,1592
"736",4591,4,205,1,295
"737",824,2,106,1,39
"738",21978,3,205,1,1344
"739",16263,3,203,1,1033
"740",26059,2,220,1,1560
"741",14981,2,204,1,962
"742",20624,3,203,1,1238
"743",1628,2,101,1,83
"744",5922,3,225,1,386
"745",18283,4,101,0,1134
"746",24233,4,207,1,1456
"747",1668,1,101,1,86
"748",26705,1,203,1,1602
"749",28652,2,204,1,1716
"750",14527,2,202,1,929
"751",12294,5,230,1,780
"752",21496,3,201,0,1307
"753",8771,2,205,0,590
"754",21081,3,205,0,1272
"755",12457,2,202,1,791
"756",20368,4,101,1,1221
"757",6538,2,106,1,437
"758",16537,4,202,0,1050
"759",11460,3,205,1,776
"760",25019,3,225,1,1488
"761",19420,3,228,1,1160
"762",1068,1,201,1,47
"763",15822,3,102,1,1012
"764",9538,2,103,1,640
"765",6589,3,230,0,441
"766",16194,4,202,1,1031
"767",26677,3,202,1,1597
"768",22503,3,201,1,1375
"769",27961,3,225,1,1675
"770",21480,5,215,0,1303
"771",7173,3,201,1,473
"772",2501,5,107,1,160
"773",9051,4,101,1,612
"774",18029,2,203,0,1121
"775",271,1,201,1,25
"776",12143,4,204,1,778
"777",22327,3,103,1,1363
"778",24258,4,102,0,1457
"779",11252,5,101,1,768
"780",6940,3,101,1,456
"781",20612,1,101,1,1235
"782",13074,3,204,1,820
"783",15520,4,201,1,994
"784",11119,4,201,1,756
"785",23304,2,201,1,1416
"786",28946,4,201,1,1725
"787",2191,3,230,1,135
"788",11212,4,102,1,764
"789",27925,3,202,1,1670
"790",20615,3,201,1,1234
"791",13126,4,103,1,820
"792",24179,3,102,1,1454
"793",23915,4,210,1,1441
"794",10589,2,101,1,707
"795",12562,3,201,1,796
"796",22504,2,230,0,1375
"797",12884,3,204,1,817
"798",21176,3,203,1,1281
"799",21370,3,201,1,1291
"800",17775,2,202,1,1117
"801",6185,4,202,1,407
"802",13979,4,107,1,874
"803",10235,3,205,1,688
"804",12789,3,202,0,814
"805",6989,2,226,1,456
"806",11813,4,201,1,778
"807",19918,5,202,1,1189
"808",16223,2,203,1,1036
"809",18260,2,230,1,1129
"810",16144,3,201,0,1030
"811",2429,5,220,1,153
"812",20987,4,201,0,1263
"813",24224,3,107,0,1454
"814",481,4,101,1,36
"815",25267,3,215,0,1503
"816",27218,5,230,1,1624
"817",3233,1,104,1,214
"818",22496,4,204,0,1378
"819",23172,2,202,1,1403
"820",4974,4,210,1,309
"821",15120,2,221,1,973
"822",14932,3,102,1,958
"823",6368,3,101,1,422
"824",5370,2,103,1,337
"825",12733,2,104,1,813
"826",14905,4,202,1,956
"827",3179,3,107,1,208
"828",24376,3,225,1,1454
"829",3416,3,202,1,225
"830",22692,3,202,1,1375
"831",25544,2,218,0,1526
"832",13600,3,201,1,846
"833",14025,3,203,1,880
"834",19886,4,201,1,1185
"835",21803,3,204,1,1327
"836",24263,5,201,0,1455
"837",7796,3,104,1,513
"838",17982,3,201,1,1122
"839",16456,3,201,1,1045
"840",10802,5,202,1,726
"841",17906,2,104,1,1122
"842",24528,1,202,0,1463
"843",12963,1,203,0,823
"844",5261,3,204,1,329
"845",2712,5,230,1,177
"846",4703,2,102,1,300
"847",25856,2,102,1,1548
"848",22440,3,202,1,1374
"849",24336,4,202,1,1457
"850",20404,3,203,1,1223
"851",2172,1,212,1,131
"852",7808,5,205,1,511
"853",18716,5,230,0,1149
"854",11340,4,202,1,773
"855",23444,1,102,1,1418
"856",9722,3,202,1,655
"857",5889,3,205,1,383
"858",27102,3,101,1,1612
"859",21736,2,101,1,1322
"860",15819,3,201,0,1012
"861",21010,3,201,1,1265
"862",11823,2,107,0,778
"863",25828,3,201,1,1547
"864",27605,3,223,1,1655
"865",26930,2,210,1,1609
"866",22400,4,102,1,1369
"867",15663,3,201,1,1005
"868",25552,3,203,1,1527
"869",14213,4,102,0,902
"870",28271,2,230,1,1689
"871",4895,2,102,0,310
"872",8800,3,205,1,592
"873",22513,3,202,0,1375
"874",27189,2,103,1,1619
"875",9982,3,101,1,670
"876",13225,3,230,1,824
"877",24775,1,205,1,1478
"878",16611,2,202,1,1056
"879",3324,3,201,0,219
"880",5237,5,230,1,326
"881",24548,2,201,0,1468
"882",21790,4,101,1,1326
"883",27126,5,204,0,1612
"884",11719,3,104,1,779
"885",21444,3,230,1,1299
"886",8737,2,210,1,585
"887",21856,2,201,0,1332
"888",7849,2,102,1,513
"889",12033,4,205,1,776
"890",15514,3,207,1,997
"891",7246,3,230,1,480
"892",28434,3,208,1,1701
"893",6074,3,230,0,396
"894",7906,4,201,1,517
"895",26293,3,201,1,1573
"896",13112,3,205,1,823
"897",25625,2,205,1,1533
"898",1117,5,201,1,54
"899",14326,3,102,1,914
"900",27298,1,203,0,1634
"901",17870,3,103,1,1124
"902",4012,4,204,1,268
"903",9852,2,101,1,659
"904",20845,1,101,0,1253
"905",21343,2,103,1,1290
"906",4721,1,225,1,300
"907",14238,2,210,1,903
"908",2170,2,226,1,133
"909",11725,3,201,1,779
"910",24807,3,101,0,1478
"911",9355,4,103,1,635
"912",13700,4,202,1,854
"913",8928,4,203,1,601
"914",6313,5,104,1,415
"915",23728,3,101,0,1430
"916",28849,5,102,1,1717
"917",23098,4,102,1,1395
"918",18478,3,203,1,1138
"919",10151,3,101,1,681
"920",1552,3,220,1,84
"921",7241,5,230,1,479
"922",14109,3,102,1,890
"923",11690,2,202,1,777
"924",13596,2,206,1,844
"925",9356,2,101,1,635
"926",23403,2,202,1,1417
"927",22967,4,101,0,1386
"928",10497,4,203,1,703
"929",634,3,102,1,39
"930",3831,4,101,1,256
"931",2973,5,202,1,192
"932",4540,1,102,1,296
"933",15043,4,202,1,968
"934",1956,4,210,0,115
"935",17370,5,203,1,1098
"936",17443,5,202,0,1098
"937",9979,2,205,0,672
"938",18671,3,210,1,1149
"939",22645,4,210,1,1375
"940",27868,3,201,1,1668
"941",16449,4,202,1,1044
"942",16450,4,201,1,1043
"943",25806,2,202,1,1545
"944",5610,2,205,1,350
"945",25863,2,206,0,1546
"946",13523,2,210,1,841
"947",8773,4,105,1,590
"948",17488,2,202,1,1101
"949",21247,3,104,1,1282
"950",23557,4,202,0,1421
"951",25993,3,201,0,1556
"952",21643,5,101,0,1316
"953",15524,3,102,1,998
"954",15899,4,201,1,1015
"955",2700,3,101,1,175
"956",11989,1,104,1,779
"957",710,4,201,1,39
"958",19221,3,102,1,1158
"959",16846,3,101,1,1070
"960",7893,5,230,1,518
"961",12481,2,101,1,792
"962",18591,3,207,1,1142
"963",12327,2,103,1,783
"964",10780,4,203,0,725
"965",17475,4,202,1,1100
"966",19489,2,201,1,1167
"967",279,3,104,0,27
"968",21217,2,204,1,1285
"969",14784,4,202,1,948
"970",11393,4,107,1,775
"971",27489,3,201,1,1649
"972",10532,4,208,1,706
"973",22141,3,201,1,1355
"974",20965,2,201,1,1263
"975",19705,2,201,1,1176
"976",6354,4,210,1,419
"977",10877,3,205,1,737
"978",12704,3,201,1,811
"979",9936,5,201,0,665
"980",28668,2,203,1,1716
"981",26408,1,203,1,1578
"982",10604,2,103,0,709
"983",19476,2,201,1,1168
"984",19758,4,201,1,1178
"985",8443,4,103,1,556
"986",7546,2,101,1,496
"987",20189,5,101,1,1213
"988",23347,2,201,1,1417
"989",26466,3,220,1,1582
"990",9906,2,201,1,662
"991",3829,5,202,1,256
"992",10645,5,204,1,716
"993",679,3,215,1,39
"994",22826,1,103,1,1381
"995",8959,3,203,1,605
"996",22289,2,201,1,1364
"997",2617,2,204,1,172
"998",23069,2,102,0,1394
"999",3545,4,230,0,235
"1000",7113,3,201,1,466
"1001",20065,4,201,0,1201
"1002",22113,3,101,1,1353
"1003",16085,3,201,1,1026
"1004",21113,2,101,1,1275
"1005",385,3,225,1,32
"1006",21888,3,201,1,1334
"1007",25595,3,202,1,1531
"1008",9143,2,202,1,621
"1009",24347,1,101,0,1455
"1010",4736,2,216,1,302
"1011",21992,2,202,1,1348
"1012",1056,3,107,1,46
"1013",27812,2,202,1,1665
"1014",20889,2,205,1,1256
"1015",6153,3,106,1,402
"1016",24182,2,102,1,1457
"1017",10808,3,201,1,727
"1018",24088,3,202,0,1447
"1019",18236,3,102,0,1130
"1020",23559,1,105,1,1422
"1021",6106,1,230,1,398
"1022",18510,3,206,1,1144
"1023",15062,3,230,1,970
"1024",6098,4,201,1,399
"1025",13729,3,103,1,856
"1026",15953,4,107,1,1022
"1027",18300,4,201,1,1133
"1028",3328,2,220,1,219
"1029",4365,3,230,1,283
"1030",6939,5,101,1,458
"1031",2233,4,201,0,137
"1032",25111,2,215,1,1493
"1033",5734,5,102,0,368
"1034",20907,3,201,1,1257
"1035",11745,4,104,1,778
"1036",2989,2,103,1,195
"1037",28407,2,202,1,1698
"1038",17951,2,203,1,1124
"1039",28761,4,205,1,1714
"1040",18606,3,205,0,1147
"1041",17486,2,107,1,1101
"1042",12897,4,201,1,818
"1043",8657,4,101,1,576
"1044",20711,2,201,0,1242
"1045",3083,2,101,1,198
"1046",6582,4,225,1,439
"1047",14255,4,102,1,907
"1048",5469,4,101,1,341
"1049",4925,1,210,1,310
"1050",18687,4,102,0,1147
"1051",9917,3,204,1,663
"1052",28292,3,202,0,1693
"1053",27937,4,202,1,1668
"1054",16484,1,220,1,1048
"1055",25194,2,202,1,1499
"1056",1598,5,101,1,85
"1057",264,3,230,1,23
"1058",5201,2,225,1,323
"1059",12980,2,210,1,822
"1060",11440,3,101,1,777
"1061",14603,2,107,1,933
"1062",22650,5,204,0,1377
"1063",3243,4,101,1,213
"1064",28940,4,212,1,1723
"1065",15999,1,101,0,1019
"1066",11698,4,203,1,776
"1067",3749,3,101,1,249
"1068",24700,3,210,1,1471
"1069",5840,3,203,1,377
"1070",7698,1,204,1,505
"1071",18764,4,102,1,1151
"1072",13780,1,103,1,862
"1073",25290,1,205,1,1507
"1074",22381,4,201,1,1368
"1075",5456,3,215,1,342
"1076",5765,2,204,1,370
"1077",26601,3,202,1,1594
"1078",5058,2,102,1,313
"1079",9583,5,210,1,644
"1080",19637,2,103,1,1171
"1081",4382,4,201,1,284
"1082",27416,2,210,1,1638
"1083",5640,3,105,1,355
"1084",22662,1,107,1,1375
"1085",8071,2,202,0,527
"1086",25050,4,201,0,1490
"1087",25031,2,212,0,1489
"1088",19644,5,204,1,1171
"1089",8923,5,230,1,603
"1090",5623,4,230,1,353
"1091",6625,2,107,1,443
"1092",18280,5,202,0,1133
"1093",27775,1,226,1,1661
"1094",16246,2,101,1,1033
"1095",7269,5,215,1,482
"1096",16608,3,101,1,1058
"1097",8208,2,101,1,535
"1098",11748,1,205,1,778
"1099",14300,2,201,1,912
"1100",19840,1,201,1,1181
"1101",18771,2,202,1,1151
"1102",28427,5,220,1,1701
"1103",8474,2,107,1,560
"1104",28173,2,203,1,1684
"1105",26486,2,105,1,1585
"1106",15390,3,230,0,986
"1107",15767,2,220,1,1014
"1108",10065,2,220,1,674
"1109",19461,2,101,1,1162
"1110",24594,3,103,0,1468
"1111",12371,1,205,1,785
"1112",10255,5,201,1,689
"1113",7509,4,202,1,494
"1114",6993,5,230,1,456
"1115",26695,1,218,1,1602
"1116",11371,4,201,1,772
"1117",24973,3,101,0,1485
"1118",5900,4,102,1,384
"1119",18933,5,220,1,1150
"1120",9494,3,212,1,634
"1121",7676,4,208,1,505
"1122",14839,4,207,0,952
"1123",10140,3,101,1,680
"1124",5320,4,202,0,334
"1125",10845,3,201,0,733
"1126",27731,3,215,1,1657
"1127",1238,5,202,1,66
"1128",7360,3,230,1,483
"1129",20849,3,105,1,1253
"1130",24852,3,204,0,1481
"1131",12522,2,220,1,795
"1132",26242,2,204,0,1571
"1133",9706,2,203,1,654
"1134",25901,2,102,1,1549
"1135",15026,3,230,1,967
"1136",23114,1,103,1,1398
"1137",10545,2,101,0,706
"1138",10974,3,230,1,744
"1139",8221,4,215,0,536
"1140",21408,3,230,1,1296
"1141",22571,2,101,1,1377
"1142",23225,2,230,1,1407
"1143",11200,3,105,1,762
"1144",6309,2,230,1,415
"1145",356,2,103,1,33
"1146",25047,1,203,1,1490
"1147",16184,2,101,1,1032
"1148",26090,2,201,0,1562
"1149",5495,2,104,1,345
"1150",25969,3,201,1,1555
"1151",24070,2,202,1,1448
"1152",11315,2,102,1,773
"1153",19514,4,208,1,1166
"1154",921,3,218,1,38
"1155",16173,4,201,1,1031
"1156",14837,3,102,1,950
"1157",3962,3,102,1,262
"1158",11118,1,101,1,756
"1159",23626,3,101,1,1426
"1160",5553,3,203,1,348
"1161",20278,1,201,1,1217
"1162",10861,2,101,1,735
"1163",24834,2,202,1,1481
"1164",10676,3,202,1,718
"1165",6471,4,201,1,432
"1166",7862,2,204,1,511
"1167",2246,3,201,1,139
"1168",1009,2,204,1,42
"1169",22539,3,101,1,1377
"1170",4631,2,203,1,299
"1171",10864,3,220,1,734
"1172",8770,3,212,1,589
"1173",5488,5,203,1,345
"1174",24035,5,201,1,1446
"1175",12816,2,202,1,817
"1176",15415,3,102,1,991
"1177",23556,3,215,1,1421
"1178",25242,5,101,0,1505
"1179",24912,3,105,1,1480
"1180",14264,2,208,0,911
"1181",20211,3,220,1,1213
"1182",13359,1,201,1,838
"1183",28481,2,101,1,1703
"1184",1644,1,230,1,84
"1185",22800,2,215,1,1380
"1186",17056,3,201,0,1083
"1187",19108,4,202,1,1156
"1188",478,3,220,1,36
"1189",3833,3,203,1,256
"1190",10427,4,203,1,706
"1191",13390,3,102,1,842
"1192",27878,1,201,1,1669
"1193",2633,4,230,1,170
"1194",23570,4,102,1,1420
"1195",16556,3,204,1,1052
"1196",4142,4,205,1,270
"1197",18807,3,105,0,1152
"1198",18528,3,203,1,1144
"1199",14963,3,201,1,959
"1200",25395,4,107,1,1514
"1201",21580,2,201,1,1312
"1202",18738,2,107,0,1153
"1203",17763,3,205,0,1114
"1204",15741,3,101,1,1014
"1205",21784,2,103,0,1325
"1206",13633,5,230,1,849
"1207",27871,3,201,1,1668
"1208",1735,2,210,1,94
"1209",12729,4,202,1,812
"1210",28352,2,201,1,1695
"1211",1577,3,107,1,82
"1212",17576,3,201,1,1102
"1213",6985,4,103,0,458
"1214",1264,4,204,1,68
"1215",22124,2,220,1,1354
"1216",20904,2,202,1,1257
"1217",26505,3,208,1,1588
"1218",24618,2,101,1,1469
"1219",23311,3,201,0,1416
"1220",4641,3,225,0,299
"1221",8931,3,103,1,603
"1222",14455,2,102,0,925
"1223",21602,4,103,0,1313
"1224",7899,4,102,1,516
"1225",13277,2,202,1,829
"1226",19673,3,202,1,1175
"1227",21832,2,203,1,1329
"1228",21849,3,203,1,1330
"1229",979,2,208,1,40
"1230",20890,4,201,1,1255
"1231",2686,4,204,1,176
"1232",13463,4,210,1,842
"1233",5572,5,210,1,350
"1234",19027,4,202,1,1154
"1235",6764,3,203,1,451
"1236",14,3,207,1,2
"1237",18900,2,204,1,1152
"1238",9240,2,101,1,627
"1239",22954,3,201,1,1384
"1240",13158,2,204,1,823
"1241",8864,4,107,1,597
"1242",8573,2,203,1,569
"1243",11522,2,105,0,777
"1244",240,1,201,1,19
"1245",13476,2,208,1,842
"1246",20986,3,230,1,1263
"1247",24979,2,102,1,1486
"1248",21043,2,202,0,1269
"1249",16417,3,102,1,1041
"1250",18833,1,101,1,1151
"1251",25750,3,210,1,1538
"1252",2159,3,202,1,130
"1253",11132,3,105,1,758
"1254",22341,3,202,1,1362
"1255",17881,3,101,0,1121
"1256",27448,3,201,1,1644
"1257",8093,5,202,1,528
"1258",22387,5,201,1,1370
"1259",10363,4,201,1,699
"1260",19449,5,204,1,1164
"1261",1522,2,103,1,80
"1262",20789,2,230,1,1248
"1263",5119,3,201,1,316
"1264",20547,3,205,1,1233
"1265",4084,1,225,1,273
"1266",25514,2,202,1,1522
"1267",207,3,203,0,17
"1268",1967,4,230,1,114
"1269",1503,4,215,1,78
"1270",28073,5,103,1,1680
"1271",5353,3,103,1,336
"1272",8223,4,106,1,537
"1273",7812,1,101,1,512
"1274",18195,2,103,0,1126
"1275",15695,2,210,1,1008
"1276",3482,3,201,1,228
"1277",19280,3,202,0,1158
"1278",19419,2,202,1,1160
"1279",8832,2,201,1,595
"1280",25849,4,203,0,1547
"1281",756,3,207,0,36
"1282",12966,3,208,1,820
"1283",9517,2,103,1,638
"1284",17932,2,202,1,1122
"1285",14009,5,101,1,878
"1286",19711,3,203,0,1177
"1287",22487,3,203,0,1375
"1288",19276,2,208,1,1160
"1289",15702,3,103,1,1010
"1290",26612,3,208,1,1592
"1291",22716,4,107,1,1377
"1292",722,3,204,1,37
"1293",12167,4,201,1,778
"1294",10838,1,213,1,731
"1295",1754,3,230,1,99
"1296",28444,4,107,1,1699
"1297",20362,4,202,1,1218
"1298",4943,5,225,1,308
"1299",11294,4,101,1,769
"1300",26681,2,202,1,1599
"1301",10164,3,101,1,683
"1302",20771,1,230,0,1247
"1303",11406,3,210,1,774
"1304",1902,2,102,1,109
"1305",24164,2,202,1,1455
"1306",27792,2,201,0,1663
"1307",17824,2,203,1,1119
"1308",21219,2,104,1,1285
"1309",23605,4,201,1,1426
"1310",4853,1,230,1,310
"1311",11727,2,202,0,779
"1312",6175,2,203,0,406
"1313",526,3,220,1,36
"1314",12660,1,230,0,806
"1315",19928,4,204,1,1188
"1316",19712,3,220,1,1174
"1317",15244,4,202,1,982
"1318",11970,3,207,1,776
"1319",2084,2,204,1,124
"1320",27546,3,103,1,1653
"1321",11274,2,201,1,769
"1322",5577,4,103,0,351
"1323",20379,3,204,1,1221
"1324",13635,3,201,1,848
"1325",20000,2,102,1,1195
"1326",13702,4,201,0,855
"1327",14582,4,201,1,930
"1328",1721,4,230,1,93
"1329",3930,4,202,0,259
"1330",3821,3,227,1,256
"1331",14024,4,202,1,880
"1332",714,2,205,1,38
"1333",13243,5,204,1,830
"1334",5937,4,205,1,389
"1335",24999,4,204,0,1490
"1336",18003,4,212,0,1124
"1337",17537,2,201,0,1103
"1338",14243,4,207,1,907
"1339",4712,4,202,1,300
"1340",25145,2,202,1,1496
"1341",10232,3,210,1,686
"1342",1372,3,230,0,74
"1343",14061,4,207,1,885
"1344",53,5,210,1,7
"1345",7388,2,201,1,486
"1346",20762,3,202,1,1248
"1347",10895,2,101,1,738
"1348",4863,2,201,1,307
"1349",25421,5,104,1,1515
"1350",27647,2,205,1,1654
"1351",26370,4,204,1,1577
"1352",15757,3,204,0,1013
"1353",19222,1,202,1,1158
"1354",2733,5,201,0,179
"1355",12854,2,102,1,819
"1356",1611,2,202,1,82
"1357",9601,2,104,0,646
"1358",24430,4,102,1,1459
"1359",13089,2,204,1,822
"1360",5576,2,205,1,350
"1361",28649,2,215,1,1716
"1362",7089,5,205,0,463
"1363",27745,2,101,0,1659
"1364",11751,5,230,0,778
"1365",1745,4,230,1,96
"1366",3879,5,204,0,257
"1367",11154,4,214,0,760
"1368",6476,2,220,1,434
"1369",1636,2,201,1,84
"1370",10096,4,202,0,679
"1371",18384,5,205,1,1135
"1372",23232,4,101,0,1406
"1373",28080,2,206,1,1680
"1374",9281,5,230,1,631
"1375",468,4,202,0,39
"1376",18268,2,203,1,1132
"1377",23716,2,102,0,1428
"1378",7162,4,106,1,471
"1379",28081,5,101,1,1680
"1380",12229,5,201,1,778
"1381",2603,3,103,1,170
"1382",652,5,101,1,39
"1383",15001,4,102,0,965
"1384",5601,2,203,1,352
"1385",25212,3,215,0,1499
"1386",291,5,202,1,26
"1387",5268,5,230,1,330
"1388",17540,2,203,1,1104
"1389",28716,3,103,1,1714
"1390",23265,2,201,1,1411
"1391",27087,3,107,1,1611
"1392",18791,3,107,1,1151
"1393",17192,3,203,1,1097
"1394",21840,4,201,1,1330
"1395",27765,3,102,1,1662
"1396",18130,2,207,0,1127
"1397",11445,3,102,0,777
"1398",25458,2,215,1,1519
"1399",8759,2,202,1,588
"1400",8879,1,204,1,599
"1401",22779,3,102,1,1381
"1402",9860,2,105,1,660
"1403",8876,3,227,1,598
"1404",43,1,207,1,6
"1405",8757,4,201,1,588
"1406",18965,2,202,1,1152
"1407",11203,3,201,1,765
"1408",2971,2,206,0,192
"1409",10982,2,101,1,746
"1410",17239,3,201,1,1101
"1411",12849,3,222,1,818
"1412",4918,2,105,1,308
"1413",25727,2,101,1,1537
"1414",7157,3,204,1,469
"1415",13151,4,202,0,820
"1416",10520,4,205,0,706
"1417",17954,2,202,1,1123
"1418",7043,3,201,0,455
"1419",5667,2,201,1,358
"1420",4487,2,202,0,291
"1421",367,2,102,1,33
"1422",11210,3,205,1,766
"1423",22252,3,204,1,1361
"1424",23297,4,202,1,1415
"1425",1980,4,101,1,116
"1426",3986,3,230,1,263
"1427",1116,2,107,1,55
"1428",28298,3,202,1,1691
"1429",23842,2,204,1,1436
"1430",4660,2,103,1,302
"1431",13789,1,204,1,862
"1432",23260,4,104,1,1410
"1433",4624,3,208,1,300
"1434",28315,3,230,1,1691
"1435",6369,3,230,1,423
"1436",21494,2,201,1,1306
"1437",18021,2,204,1,1123
"1438",19497,2,201,0,1166
"1439",18581,2,202,1,1144
"1440",9652,5,225,1,650
"1441",12853,2,212,1,819
"1442",25792,1,101,1,1544
"1443",8858,2,103,1,596
"1444",3497,3,202,1,230
"1445",16734,1,202,1,1062
"1446",21540,1,103,1,1308
"1447",2970,1,207,1,194
"1448",8406,2,101,1,550
"1449",21427,3,102,1,1296
"1450",12334,4,205,1,782
"1451",1752,4,230,1,97
"1452",5543,5,203,1,348
"1453",12681,3,202,1,808
"1454",18472,2,212,1,1141
"1455",18097,2,207,1,1126
"1456",23197,4,215,1,1405
"1457",7141,4,210,1,468
"1458",4376,3,103,1,286
"1459",21054,5,106,1,1268
"1460",3207,3,103,1,210
"1461",7495,2,101,1,493
"1462",17287,2,204,1,1098
"1463",26587,2,105,1,1593
"1464",26022,4,208,1,1558
"1465",25520,2,201,1,1524
"1466",16606,2,202,1,1057
"1467",4325,3,105,1,282
"1468",17150,3,201,1,1095
"1469",25578,2,215,1,1528
"1470",2321,4,230,1,144
"1471",21276,3,230,1,1288
"1472",16494,4,201,1,1049
"1473",4105,1,212,1,271
"1474",6059,1,107,1,397
"1475",13854,5,201,1,867
"1476",13524,1,103,1,841
"1477",18012,2,102,0,1122
"1478",16489,4,210,1,1047
"1479",13813,3,201,1,864
"1480",15387,3,101,1,987
"1481",24474,4,201,1,1459
"1482",24773,3,201,1,1478
"1483",28276,3,101,0,1690
"1484",13329,2,103,1,835
"1485",7696,5,230,1,505
"1486",12846,1,103,1,818
"1487",12932,2,105,1,822
"1488",17405,2,220,1,1101
"1489",24552,3,201,1,1466
"1490",10454,3,202,1,704
"1491",20853,2,203,1,1253
"1492",402,3,206,0,32
"1493",20062,4,230,0,1200
"1494",15129,2,101,1,975
"1495",28747,4,201,1,1715
"1496",16748,1,102,1,1062
"1497",18990,4,202,0,1151
"1498",12601,2,201,1,798
"1499",13260,3,201,1,831
"1500",14154,3,201,1,893
"1501",2486,5,201,1,157
"1502",14216,3,103,1,900
"1503",9469,4,105,1,636
"1504",24849,4,202,1,1480
"1505",25087,1,204,1,1488
"1506",27404,2,101,1,1640
"1507",22720,2,208,1,1375
"1508",19856,3,202,0,1183
"1509",825,1,220,1,39
"1510",8930,5,202,1,602
"1511",16518,2,202,1,1049
"1512",1188,3,220,1,61
"1513",11769,3,205,0,777
"1514",10590,3,205,1,708
"1515",24624,2,202,1,1470
"1516",2924,2,102,1,194
"1517",4349,3,202,1,282
"1518",13131,3,220,1,820
"1519",21960,4,230,1,1340
"1520",12578,2,102,1,798
"1521",28744,3,103,1,1714
"1522",1583,5,202,1,83
"1523",1130,3,101,1,57
"1524",25765,4,202,1,1542
"1525",18124,2,202,1,1128
"1526",18067,5,102,0,1121
"1527",28934,3,201,1,1724
"1528",18747,1,225,1,1152
"1529",20814,4,220,1,1249
"1530",1330,4,201,0,70
"1531",14089,3,205,1,888
"1532",6472,2,101,1,433
"1533",2931,3,101,1,194
"1534",23542,3,203,0,1421
"1535",23994,3,102,1,1444
"1536",1542,3,229,1,81
"1537",2299,4,215,0,143
"1538",6704,2,202,0,445
"1539",6136,3,101,1,401
"1540",17088,3,202,1,1087
"1541",13991,5,202,0,875
"1542",26539,3,204,1,1591
"1543",20059,2,204,1,1199
"1544",18060,4,105,1,1123
"1545",12613,2,102,1,802
"1546",16474,4,201,1,1046
"1547",22120,2,204,1,1352
"1548",26203,3,220,1,1568
"1549",21927,2,104,1,1338
"1550",19532,3,210,1,1168
"1551",19845,3,201,0,1182
"1552",26599,2,203,1,1593
"1553",15755,3,202,1,1013
"1554",16758,5,203,0,1065
"1555",25431,4,201,1,1517
"1556",23814,4,102,1,1434
"1557",12200,4,230,1,779
"1558",4605,4,202,1,302
"1559",22046,3,230,0,1350
"1560",5979,2,220,1,391
"1561",11653,2,202,1,777
"1562",16424,3,201,1,1040
"1563",23283,3,101,0,1414
"1564",6144,4,210,1,404
"1565",18983,2,210,0,1151
"1566",10983,3,230,1,746
"1567",7700,4,102,1,506
"1568",15517,5,210,1,994
"1569",20026,3,102,1,1196
"1570",20618,2,203,1,1236
"1571",15593,4,205,1,1003
"1572",26967,3,201,1,1610
"1573",13093,4,201,1,820
"1574",4440,4,202,1,290
"1575",16444,5,202,1,1043
"1576",20808,2,220,1,1250
"1577",2457,4,230,1,154
"1578",17315,3,205,0,1099
"1579",17591,2,201,0,1108
"1580",6403,5,107,1,425
"1581",18892,4,102,1,1151
"1582",2874,2,220,1,190
"1583",21310,3,107,1,1287
"1584",28535,3,201,0,1707
"1585",13223,3,202,1,824
"1586",7623,4,230,1,501
"1587",26180,2,105,1,1565
"1588",11897,4,202,1,779
"1589",15771,4,201,1,1012
"1590",810,1,220,1,38
"1591",16999,5,203,0,1079
"1592",24116,3,101,0,1449
"1593",13585,3,206,0,843
"1594",28126,3,205,1,1681
"1595",16751,5,204,1,1063
"1596",17577,3,208,1,1103
"1597",9166,3,205,1,625
"1598",21089,3,201,1,1271
"1599",27688,3,230,1,1652
"1600",17843,3,202,1,1118
"1601",20651,2,104,1,1238
"1602",15513,2,209,0,997
"1603",9663,2,210,1,651
"1604",2538,5,105,1,163
"1605",25445,2,204,1,1516
"1606",22461,3,101,1,1376
"1607",14384,2,103,1,919
"1608",11737,3,201,1,779
"1609",944,2,107,1,38
"1610",21382,5,212,1,1293
"1611",16630,2,203,0,1059
"1612",16080,3,223,1,1027
"1613",18100,3,201,1,1127
"1614",3925,4,201,1,261
"1615",12604,2,204,1,800
"1616",11041,1,105,1,751
"1617",21177,4,203,0,1281
"1618",24423,2,202,1,1460
"1619",17386,4,203,1,1099
"1620",17699,4,102,1,1112
"1621",12760,5,201,1,816
"1622",25583,3,102,1,1529
"1623",20460,3,101,1,1226
"1624",2573,4,104,1,167
"1625",25860,4,201,1,1548
"1626",27177,5,201,1,1617
"1627",16098,3,210,1,1025
"1628",17844,3,105,1,1119
"1629",14970,3,202,1,961
"1630",1911,5,203,1,110
"1631",20136,2,202,1,1208
"1632",24779,4,202,1,1479
"1633",28534,5,203,0,1707
"1634",4653,1,208,1,299
"1635",14951,3,102,1,960
"1636",24108,4,205,1,1451
"1637",7832,2,106,1,513
"1638",22701,2,202,1,1377
"1639",4078,3,103,1,270
"1640",11177,5,207,1,761
"1641",8519,2,107,1,564
"1642",16858,3,220,1,1073
"1643",5562,2,225,1,346
"1644",15683,3,206,0,1006
"1645",23892,3,201,1,1440
"1646",21173,2,105,1,1280
"1647",4697,5,206,1,299
"1648",16459,3,210,1,1045
"1649",25820,4,101,1,1547
"1650",22697,3,102,1,1376
"1651",21097,2,202,1,1275
"1652",19432,2,103,1,1165
"1653",9950,3,230,1,667
"1654",6437,2,205,1,429
"1655",28785,3,205,1,1713
"1656",27964,3,203,1,1676
"1657",18554,3,230,1,1145
"1658",19183,2,101,1,1160
"1659",21967,2,101,1,1341
"1660",18134,5,103,0,1127
"1661",25108,2,203,1,1492
"1662",4700,2,105,0,300
"1663",11178,4,209,1,761
"1664",732,3,230,1,39
"1665",16138,4,204,1,1026
"1666",2296,5,202,1,142
"1667",7363,4,205,1,482
"1668",17742,3,103,1,1113
"1669",2988,4,225,1,195
"1670",7082,3,201,1,462
"1671",395,3,101,0,32
"1672",28425,3,230,1,1700
"1673",21947,3,201,1,1341
"1674",10753,3,105,1,722
"1675",17294,2,203,0,1098
"1676",8516,2,102,1,566
"1677",20534,3,205,1,1231
"1678",21521,5,204,1,1305
"1679",23001,3,204,1,1388
"1680",18045,4,201,1,1122
"1681",6341,4,201,0,417
"1682",24250,2,210,1,1455
"1683",16515,1,103,1,1049
"1684",7033,1,202,1,455
"1685",25072,3,102,1,1491
"1686",14151,4,220,1,894
"1687",18811,5,230,1,1150
"1688",8677,2,202,1,580
"1689",12874,3,102,1,819
"1690",2621,3,203,1,172
"1691",17425,4,201,1,1098
"1692",25685,3,202,1,1534
"1693",17524,3,102,1,1105
"1694",28748,1,201,1,1715
"1695",20171,3,103,1,1211
"1696",14858,4,201,1,954
"1697",19728,3,203,1,1176
"1698",2688,2,225,1,176
"1699",18704,3,202,1,1148
"1700",8142,2,202,1,531
"1701",18822,2,101,1,1150
"1702",3428,3,201,1,226
"1703",18174,2,203,1,1127
"1704",28494,2,204,1,1705
"1705",16733,3,207,1,1062
"1706",17688,5,220,1,1110
"1707",14046,3,201,1,881
"1708",5438,2,230,1,340
"1709",17213,3,204,1,1100
"1710",25090,2,101,1,1488
"1711",23267,2,102,1,1413
"1712",18888,2,215,1,1150
"1713",27037,3,103,1,1610
"1714",25493,3,201,1,1520
"1715",20883,4,203,1,1254
"1716",3314,4,101,1,219
"1717",24002,2,102,0,1442
"1718",17047,2,205,1,1082
"1719",4159,4,225,1,276
"1720",6510,5,201,1,436
"1721",22432,2,201,0,1373
"1722",11651,2,105,1,778
"1723",7476,3,101,1,492
"1724",28575,3,201,1,1710
"1725",10950,1,101,1,745
"1726",25808,5,230,0,1545
"1727",25767,2,102,1,1541
"1728",18044,3,201,0,1121
"1729",23763,3,103,0,1433
"1730",17967,3,203,1,1124
"1731",3594,2,215,1,238
"1732",13485,5,103,1,839
"1733",19693,3,204,1,1175
"1734",10306,2,212,1,693
"1735",7531,4,203,0,495
"1736",3140,2,201,0,205
"1737",18977,2,103,0,1153
"1738",16001,2,202,1,1022
"1739",4396,3,101,0,286
"1740",13978,4,215,1,873
"1741",3076,3,230,0,198
"1742",22669,3,230,1,1375
"1743",33,3,102,0,3
"1744",3515,3,202,1,233
"1745",21365,1,201,1,1292
"1746",4213,2,204,1,276
"1747",28862,4,230,1,1721
"1748",24255,1,103,1,1456
"1749",24909,3,203,1,1480
"1750",6909,5,215,0,451
"1751",800,2,215,1,37
"1752",19698,3,202,1,1177
"1753",3284,5,202,1,215
"1754",22283,1,202,1,1363
"1755",1769,5,203,1,98
"1756",23589,4,202,0,1424
"1757",3664,4,208,1,242
"1758",345,5,210,0,30
"1759",9778,1,103,1,659
"1760",23578,3,230,1,1423
"1761",10001,4,104,1,672
"1762",22298,3,203,0,1365
"1763",1854,3,214,1,106
"1764",19491,3,203,1,1168
"1765",24420,2,105,1,1454
"1766",19583,2,201,1,1173
"1767",12949,3,104,1,822
"1768",21996,1,215,0,1345
"1769",23701,2,201,0,1428
"1770",16834,4,201,0,1072
"1771",17095,3,202,0,1089
"1772",24886,4,101,1,1481
"1773",15705,5,230,0,1008
"1774",17883,2,201,0,1123
"1775",20690,1,220,0,1240
"1776",13319,3,230,1,832
"1777",22748,5,102,0,1380
"1778",25197,2,215,1,1500
"1779",7712,2,101,1,507
"1780",15645,2,202,1,1005
"1781",26404,2,210,1,1579
"1782",13167,2,202,0,821
"1783",22048,2,220,1,1350
"1784",8691,3,230,1,584
"1785",15451,2,210,1,988
"1786",13175,2,202,1,825
"1787",22602,3,201,1,1377
"1788",13980,3,102,1,876
"1789",16291,4,107,0,1038
"1790",18081,1,104,1,1122
"1791",2026,5,203,0,118
"1792",26296,4,201,1,1574
"1793",25622,2,201,1,1532
"1794",26557,2,201,1,1594
"1795",793,2,101,1,38
"1796",17662,2,102,1,1111
"1797",6883,4,101,1,451
"1798",18952,1,202,1,1153
"1799",20916,2,101,1,1258
"1800",24328,2,204,1,1456
"1801",14289,2,205,0,908
"1802",11035,3,203,1,749
"1803",5852,4,208,1,380
"1804",17769,1,204,1,1113
"1805",15249,2,206,1,982
"1806",16237,3,215,1,1035
"1807",1444,2,222,1,74
"1808",20895,2,210,1,1255
"1809",5097,2,201,0,312
"1810",4944,2,101,1,308
"1811",16122,4,203,1,1025
"1812",7409,5,101,1,488
"1813",21671,3,205,1,1317
"1814",9084,5,203,1,615
"1815",18402,4,205,1,1137
"1816",6875,4,107,1,452
"1817",12791,4,210,1,815
"1818",17739,2,101,1,1116
"1819",27586,2,201,0,1652
"1820",17596,4,202,0,1106
"1821",18440,3,202,1,1138
"1822",3666,5,107,0,243
"1823",1115,2,204,1,55
"1824",5883,2,105,1,381
"1825",9172,4,103,1,626
"1826",13491,3,225,1,839
"1827",8257,3,103,1,539
"1828",13318,3,107,1,832
"1829",25305,2,203,1,1509
"1830",5158,2,101,1,320
"1831",22059,2,102,1,1351
"1832",2747,1,204,1,181
"1833",13654,4,203,1,851
"1834",10543,1,225,1,705
"1835",8792,4,230,1,592
"1836",27366,2,103,1,1639
"1837",19406,3,205,0,1158
"1838",10345,1,101,1,697
"1839",2870,3,201,1,191
"1840",12716,1,107,1,813
"1841",8117,1,220,1,532
"1842",11326,3,103,1,773
"1843",1544,2,202,1,81
"1844",20629,3,102,1,1237
"1845",17504,3,206,1,1103
"1846",238,4,107,1,20
"1847",25020,2,202,0,1488
"1848",2408,1,215,1,149
"1849",10632,2,201,1,713
"1850",5724,2,225,1,365
"1851",4050,5,102,1,269
"1852",7368,3,202,1,482
"1853",23402,1,102,1,1417
"1854",17668,2,201,1,1111
"1855",14574,3,202,1,931
"1856",14931,4,230,1,957
"1857",24086,4,204,1,1447
"1858",12214,4,107,1,776
"1859",26943,2,203,1,1611
"1860",6307,2,107,1,415
"1861",8360,4,101,1,548
"1862",18547,1,201,1,1143
"1863",24859,4,205,1,1482
"1864",22431,4,101,0,1373
"1865",1074,3,202,1,48
"1866",26320,3,201,1,1574
"1867",895,3,202,1,39
"1868",18092,2,102,1,1126
"1869",14355,3,230,1,915
"1870",22121,3,102,1,1352
"1871",20324,4,210,1,1221
"1872",16574,3,201,1,1054
"1873",22243,5,202,1,1359
"1874",12288,2,202,1,780
"1875",19271,4,103,1,1160
"1876",5402,2,101,1,338
"1877",12070,4,105,0,779
"1878",13661,2,203,1,852
"1879",9178,2,103,1,624
"1880",13013,3,202,0,822
"1881",15440,4,222,1,991
"1882",19398,2,203,1,1159
"1883",19714,3,101,0,1174
"1884",6699,4,204,1,447
"1885",28681,2,102,1,1713
"1886",18457,3,103,1,1139
"1887",27905,4,101,0,1668
"1888",4560,5,225,1,295
"1889",8826,5,107,1,595
"1890",3013,2,101,1,195
"1891",15900,4,201,1,1015
"1892",12257,3,203,0,776
"1893",4648,3,102,1,301
"1894",26790,3,101,1,1611
"1895",1419,3,227,1,71
"1896",2050,5,103,0,119
"1897",28713,2,205,1,1716
"1898",10220,3,204,1,688
"1899",20097,2,201,0,1206
"1900",19341,2,201,1,1161
"1901",2025,4,103,0,118
"1902",17398,3,101,0,1099
"1903",28431,5,202,1,1701
"1904",344,3,201,1,28
"1905",12390,4,201,1,786
"1906",11020,5,101,1,747
"1907",9294,1,202,0,633
"1908",27496,4,103,0,1649
"1909",7544,1,201,1,498
"1910",21554,1,102,1,1308
"1911",27280,3,101,1,1632
"1912",21688,2,201,1,1319
"1913",25074,4,205,1,1491
"1914",8451,2,101,1,559
"1915",10741,2,201,1,720
"1916",16972,2,220,0,1077
"1917",1695,3,101,1,89
"1918",9978,3,202,1,672
"1919",312,2,210,1,29
"1920",20597,3,102,1,1234
"1921",523,4,201,1,36
"1922",16395,4,202,1,1040
"1923",14200,3,201,1,899
"1924",15013,4,104,0,966
"1925",7717,2,230,1,509
"1926",14388,4,225,1,920
"1927",20829,4,202,0,1251
"1928",7967,2,102,1,521
"1929",79,3,204,1,10
"1930",19471,2,102,1,1168
"1931",10759,4,204,1,723
"1932",23688,2,101,1,1427
"1933",20848,2,103,1,1252
"1934",9771,5,103,0,657
"1935",4227,3,202,1,275
"1936",15134,4,207,1,975
"1937",7211,2,202,1,476
"1938",21946,1,101,1,1341
"1939",15548,4,205,0,999
"1940",8646,3,102,0,574
"1941",26996,3,203,1,1612
"1942",1634,3,201,1,84
"1943",28248,2,206,0,1687
"1944",23366,5,204,1,1415
"1945",6611,3,102,1,442
"1946",28513,4,201,1,1706
"1947",25945,3,103,1,1553
"1948",778,1,230,1,38
"1949",19036,2,206,1,1157
"1950",25517,3,204,1,1524
"1951",15831,3,214,1,1016
"1952",5423,5,107,1,339
"1953",28751,1,202,1,1716
"1954",20074,2,103,1,1202
"1955",762,2,103,1,36
"1956",27462,3,101,1,1646
"1957",20954,5,215,1,1262
"1958",4278,1,202,1,279
"1959",5924,4,107,0,387
"1960",19504,5,202,1,1166
"1961",22519,2,101,1,1377
"1962",10217,3,204,1,686
"1963",11366,2,215,0,772
"1964",7991,3,201,1,523
"1965",17717,3,210,0,1111
"1966",10932,4,202,1,743
"1967",1530,3,103,1,80
"1968",17221,1,104,1,1100
"1969",8396,3,210,1,551
"1970",13117,4,201,1,820
"1971",26895,2,225,1,1610
"1972",2816,5,107,0,187
"1973",3505,2,205,1,229
"1974",7707,3,201,1,508
"1975",5152,2,210,1,321
"1976",22160,3,102,1,1356
"1977",7895,3,220,1,515
"1978",20480,2,205,1,1225
"1979",6284,3,230,1,412
"1980",21319,3,203,1,1289
"1981",24730,2,202,1,1476
"1982",14230,2,201,1,904
"1983",28341,3,207,1,1697
"1984",17578,2,215,1,1104
"1985",27128,3,202,1,1609
"1986",21761,5,204,0,1324
"1987",19930,4,203,1,1190
"1988",25908,3,201,1,1551
"1989",13181,5,105,1,827
"1990",19245,4,201,0,1158
"1991",28583,4,201,1,1710
"1992",6791,4,204,0,454
"1993",25081,2,201,1,1488
"1994",18559,3,202,0,1142
"1995",15121,4,205,1,974
"1996",4530,3,101,1,294
"1997",22509,2,202,1,1377
"1998",3961,4,107,1,262
"1999",21082,3,210,1,1272
"2000",2045,4,203,1,121
"2001",7035,1,206,1,456
"2002",2123,5,201,1,126
"2003",28719,5,203,1,1714
"2004",21955,2,201,1,1342
"2005",23277,3,201,1,1411
"2006",10797,5,202,1,724
"2007",13114,2,210,1,823
"2008",899,3,101,1,37
"2009",2504,2,215,1,159
"2010",8415,2,230,1,552
"2011",15834,3,202,1,1017
"2012",11427,2,215,1,774
"2013",3288,4,205,1,217
"2014",277,4,101,1,26
"2015",17118,5,205,1,1090
"2016",24178,2,203,1,1454
"2017",13845,3,230,1,866
"2018",8197,5,203,1,536
"2019",15105,3,101,1,972
"2020",7094,4,201,1,465
"2021",2776,5,230,1,183
"2022",14519,5,202,0,928
"2023",19674,5,201,1,1176
"2024",4402,4,203,1,288
"2025",17101,5,201,1,1089
"2026",617,3,202,1,36
"2027",27386,3,201,1,1640
"2028",1198,4,201,1,63
"2029",19625,4,104,1,1173
"2030",16773,2,202,1,1066
"2031",19735,4,201,1,1175
"2032",2474,4,105,0,156
"2033",13526,2,204,1,841
"2034",5486,3,201,1,343
"2035",4786,4,107,1,300
"2036",11709,3,201,1,776
"2037",12608,2,215,1,800
"2038",17024,3,201,1,1081
"2039",17901,3,105,1,1121
"2040",1105,2,215,1,53
"2041",28531,4,201,1,1707
"2042",16033,2,101,1,1024
"2043",3388,3,204,1,221
"2044",21469,2,202,1,1302
"2045",3298,2,201,1,216
"2046",9952,3,230,1,668
"2047",8523,5,103,0,567
"2048",8305,1,101,0,544
"2049",22610,5,201,0,1378
"2050",580,4,203,1,38
"2051",8909,3,220,1,600
"2052",18535,3,210,1,1142
"2053",15022,5,204,0,966
"2054",488,1,203,0,37
"2055",22589,3,103,1,1378
"2056",6078,2,102,0,397
"2057",28804,1,201,1,1716
"2058",14962,2,104,1,959
"2059",12342,3,101,1,785
"2060",12912,2,102,1,819
"2061",18420,4,205,0,1140
"2062",4004,2,202,1,265
"2063",26726,3,204,0,1604
"2064",26481,3,105,1,1588
"2065",19403,3,210,0,1158
"2066",4064,3,107,1,269
"2067",16294,4,202,1,1037
"2068",25254,4,212,1,1503
"2069",3250,4,201,1,212
"2070",22205,3,212,1,1357
"2071",25256,3,203,1,1503
"2072",27146,4,101,1,1614
"2073",889,1,203,0,38
"2074",2608,2,202,1,170
"2075",14729,1,202,0,944
"2076",15639,2,203,1,1002
"2077",23793,5,201,1,1435
"2078",28096,4,202,1,1682
"2079",22495,2,102,1,1378
"2080",12901,3,201,1,817
"2081",28062,2,203,1,1679
"2082",28206,5,202,0,1685
"2083",11767,2,203,1,778
"2084",21779,1,107,1,1326
"2085",27813,1,202,1,1664
"2086",13480,2,102,1,839
"2087",17071,2,101,1,1086
"2088",17871,3,103,1,1124
"2089",20222,3,207,1,1215
"2090",22290,2,202,1,1364
"2091",41,4,204,0,4
"2092",5807,4,201,1,374
"2093",26302,3,202,1,1574
"2094",10281,4,203,0,690
"2095",24875,3,201,0,1480
"2096",4839,4,204,1,305
"2097",15869,3,103,1,1018
"2098",13794,5,201,1,862
"2099",5120,2,101,1,317
"2100",15178,4,101,0,978
"2101",6711,5,201,1,448
"2102",3860,3,201,1,255
"2103",16358,2,101,1,1039
"2104",3719,4,220,1,247
"2105",27171,2,102,0,1616
"2106",27284,5,203,0,1630
"2107",25025,2,201,1,1488
"2108",12173,2,202,1,777
"2109",9393,2,103,1,636
"2110",7155,2,101,1,470
"2111",26267,3,202,1,1571
"2112",15503,3,201,0,996
"2113",6970,3,101,1,457
"2114",13268,3,201,1,828
"2115",24715,1,210,1,1475
"2116",16784,3,202,1,1067
"2117",28066,3,101,1,1679
"2118",6399,1,107,1,426
"2119",16880,2,201,1,1075
"2120",20919,3,203,1,1259
"2121",12573,2,204,0,799
"2122",10233,5,204,0,688
"2123",28169,3,220,1,1683
"2124",25152,3,201,1,1495
"2125",11397,3,102,0,775
"2126",27734,4,102,0,1658
"2127",11740,2,101,1,778
"2128",7709,2,102,0,509
"2129",720,2,101,1,37
"2130",6771,2,107,1,451
"2131",9055,2,215,1,613
"2132",12433,4,101,1,790
"2133",25589,2,220,1,1530
"2134",11843,2,107,1,776
"2135",12620,2,101,0,803
"2136",17626,3,201,1,1106
"2137",18103,2,201,0,1128
"2138",19701,2,201,1,1174
"2139",20003,2,202,1,1197
"2140",21966,2,102,1,1339
"2141",26976,5,206,0,1610
"2142",17930,4,201,0,1121
"2143",18150,4,101,0,1126
"2144",27215,3,204,1,1623
"2145",4121,3,201,1,272
"2146",16403,4,230,0,1041
"2147",5943,3,208,1,389
"2148",4608,3,102,1,299
"2149",20482,1,202,1,1229
"2150",9779,4,230,1,660
"2151",13066,2,205,0,821
"2152",26265,1,203,1,1570
"2153",5170,1,103,1,322
"2154",12197,2,202,1,779
"2155",18327,2,205,1,1133
"2156",10628,4,202,1,711
"2157",10768,4,101,1,723
"2158",3046,2,202,1,199
"2159",25937,2,210,1,1554
"2160",13152,5,102,1,822
"2161",7629,2,202,1,503
"2162",26678,5,204,1,1598
"2163",21585,3,217,0,1313
"2164",27223,3,101,0,1625
"2165",6304,3,220,1,413
"2166",19752,2,101,1,1177
"2167",11364,2,104,1,772
"2168",18836,1,208,1,1152
"2169",26670,2,220,0,1596
"2170",17437,2,202,1,1099
"2171",28031,2,201,0,1680
"2172",19680,2,204,1,1176
"2173",13042,3,201,1,820
"2174",22005,4,204,1,1347
"2175",11589,4,205,0,776
"2176",20024,3,201,0,1195
"2177",1669,3,230,1,87
"2178",24897,2,101,1,1482
"2179",27465,4,202,1,1645
"2180",11559,3,103,1,777
"2181",11646,1,107,0,776
"2182",6508,3,225,1,435
"2183",13565,4,202,1,839
"2184",13298,3,225,0,834
"2185",23621,4,102,1,1425
"2186",21114,2,103,1,1273
"2187",14420,3,201,1,921
"2188",840,3,105,1,36
"2189",14283,3,202,1,910
"2190",28124,3,203,1,1681
"2191",28210,4,201,0,1683
"2192",2020,2,101,1,118
"2193",8285,5,210,1,542
"2194",309,4,203,1,29
"2195",27877,3,230,1,1669
"2196",27508,5,107,1,1650
"2197",28357,3,203,1,1696
"2198",13020,3,101,1,823
"2199",18289,2,207,1,1131
"2200",10335,3,205,1,695
"2201",11077,1,202,1,752
"2202",10059,3,101,1,676
"2203",7032,3,201,0,458
"2204",20052,4,230,0,1198
"2205",23391,5,101,1,1418
"2206",26490,4,204,1,1587
"2207",16352,3,210,1,1039
"2208",16749,2,101,0,1062
"2209",5971,4,201,1,390
"2210",9598,2,203,1,645
"2211",11444,2,212,1,777
"2212",14375,2,103,1,917
"2213",24911,4,204,1,1480
"2214",23988,2,215,1,1443
"2215",10463,4,217,0,704
"2216",14181,2,201,1,897
"2217",13715,3,215,1,857
"2218",27488,2,202,1,1648
"2219",335,5,203,1,28
"2220",16756,2,103,1,1064
"2221",19723,3,203,1,1177
"2222",20490,3,202,1,1229
"2223",19978,2,201,1,1192
"2224",3311,4,104,1,218
"2225",25331,5,101,1,1510
"2226",20155,5,201,1,1211
"2227",138,3,201,1,13
"2228",22731,2,204,0,1377
"2229",12877,4,201,1,817
"2230",16576,1,202,1,1053
"2231",16409,4,212,0,1040
"2232",19343,2,207,1,1161
"2233",21988,1,203,1,1343
"2234",13890,2,103,0,870
"2235",7819,4,105,1,513
"2236",27572,5,203,1,1652
"2237",8608,2,103,1,570
"2238",18754,1,101,1,1150
"2239",20109,3,202,1,1205
"2240",6632,2,105,0,443
"2241",18487,2,205,1,1143
"2242",28639,3,203,0,1715
"2243",15807,4,201,1,1014
"2244",27771,2,201,1,1661
"2245",26430,4,104,1,1581
"2246",26872,2,204,0,1612
"2247",16826,3,201,1,1071
"2248",11816,3,107,1,778
"2249",18318,3,102,1,1132
"2250",17444,5,202,1,1098
"2251",10793,2,202,1,725
"2252",10358,2,204,1,698
"2253",28123,3,204,1,1681
"2254",11121,4,204,0,757
"2255",6371,5,102,0,421
"2256",17255,5,203,1,1099
"2257",15950,4,103,1,1022
"2258",14286,3,202,0,911
"2259",16564,2,201,1,1053
"2260",3200,2,202,1,211
"2261",2548,5,102,1,165
"2262",24506,4,203,0,1462
"2263",13236,2,201,1,830
"2264",12574,2,206,0,800
"2265",8591,2,202,1,571
"2266",13614,4,205,1,845
"2267",26742,2,201,1,1607
"2268",5875,5,203,1,382
"2269",11228,2,203,1,771
"2270",27313,4,104,1,1636
"2271",1916,5,101,0,111
"2272",4457,5,103,1,289
"2273",707,5,203,0,39
"2274",8921,3,104,0,601
"2275",19247,3,202,1,1160
"2276",27609,1,204,0,1655
"2277",21577,3,225,1,1310
"2278",1778,3,102,1,100
"2279",11534,5,102,1,779
"2280",3642,2,101,1,241
"2281",15225,3,201,1,980
"2282",15416,3,103,1,991
"2283",16893,4,202,1,1074
"2284",22409,2,101,1,1370
"2285",15746,3,204,1,1014
"2286",28834,1,203,1,1714
"2287",22368,4,201,0,1367
"2288",1816,2,106,1,103
"2289",24124,3,102,0,1449
"2290",10373,3,103,1,700
"2291",4568,2,230,1,297
"2292",3771,3,220,1,252
"2293",23500,3,205,0,1419
"2294",16728,2,201,1,1061
"2295",22566,3,202,1,1375
"2296",2101,5,230,0,125
"2297",1150,2,203,1,58
"2298",22709,3,204,0,1378
"2299",3124,3,201,1,202
"2300",13442,2,102,1,840
"2301",4324,2,102,1,281
"2302",4383,2,203,1,284
"2303",4827,4,102,1,306
"2304",9089,2,106,1,614
"2305",23663,3,101,1,1427
"2306",12015,3,202,1,778
"2307",8018,4,101,1,524
"2308",21986,5,202,1,1343
"2309",11570,5,203,0,779
"2310",8060,2,102,0,527
"2311",21327,2,230,1,1289
"2312",5867,2,102,1,378
"2313",13313,3,202,1,835
"2314",5936,2,103,1,388
"2315",7689,4,212,1,506
"2316",25824,4,202,0,1547
"2317",24412,2,106,1,1454
"2318",7927,2,101,1,519
"2319",7273,1,204,1,482
"2320",24555,2,102,1,1468
"2321",13496,5,230,1,839
"2322",20240,4,101,1,1215
"2323",18784,2,220,1,1151
"2324",711,2,107,0,39
"2325",14454,4,204,1,924
"2326",63,5,202,1,8
"2327",10875,3,202,0,736
"2328",22559,3,220,1,1375
"2329",27620,2,203,1,1652
"2330",8496,1,201,0,562
"2331",11145,1,202,1,759
"2332",15478,5,215,1,994
"2333",13219,4,204,1,827
"2334",21039,3,201,1,1268
"2335",28331,3,204,0,1696
"2336",8563,4,103,1,569
"2337",1880,4,201,1,108
"2338",3703,2,203,1,245
"2339",194,5,101,0,15
"2340",10549,5,230,1,705
"2341",14367,4,201,1,918
"2342",4583,3,212,1,297
"2343",10071,1,203,1,675
"2344",1365,2,205,1,73
"2345",16209,3,104,1,1029
"2346",13535,3,102,0,841
"2347",2005,5,215,0,117
"2348",2545,2,101,1,164
"2349",8729,5,201,0,586
"2350",27103,4,225,1,1612
"2351",18350,4,107,0,1136
"2352",1709,5,202,0,90
"2353",26846,3,102,0,1612
"2354",6830,4,102,1,451
"2355",5718,1,203,1,366
"2356",17133,2,201,1,1092
"2357",14363,3,103,1,916
"2358",657,3,220,0,38
"2359",11188,2,202,1,763
"2360",24419,2,215,1,1456
"2361",9141,2,230,1,620
"2362",18486,2,202,1,1143
"2363",3936,3,102,0,261
"2364",12809,3,101,1,819
"2365",24844,1,201,1,1483
"2366",24222,3,107,0,1455
"2367",15100,3,201,1,971
"2368",15439,3,201,1,991
"2369",19193,4,103,1,1159
"2370",13084,3,206,1,820
"2371",20403,3,102,1,1223
"2372",5559,5,203,0,347
"2373",15626,2,203,1,1003
"2374",44,3,101,1,5
"2375",7083,3,203,1,462
"2376",6607,5,102,1,439
"2377",10467,3,203,1,705
"2378",23781,3,202,1,1432
"2379",5714,2,210,1,366
"2380",1067,4,106,0,49
"2381",11774,4,201,1,777
"2382",10936,4,220,0,742
"2383",22643,4,205,1,1377
"2384",11324,3,104,1,773
"2385",10791,3,203,1,724
"2386",5540,4,225,0,347
"2387",17740,2,207,0,1116
"2388",2201,3,204,1,134
"2389",577,1,101,1,39
"2390",10451,1,105,1,706
"2391",12260,2,201,1,779
"2392",17132,5,204,1,1093
"2393",7117,3,202,1,466
"2394",14500,3,206,1,928
"2395",14621,2,202,1,935
"2396",20121,4,101,1,1207
"2397",5569,4,102,1,352
"2398",14157,4,107,1,893
"2399",2241,2,102,1,138
"2400",1348,4,230,1,74
"2401",10228,2,103,1,685
"2402",20947,2,103,1,1261
"2403",19679,3,202,0,1176
"2404",17322,2,204,1,1099
"2405",5563,1,220,1,347
"2406",6738,3,215,1,450
"2407",16691,4,101,1,1060
"2408",9575,3,102,1,643
"2409",7345,3,208,1,481
"2410",21445,3,202,0,1299
"2411",26610,4,202,0,1592
"2412",15212,3,201,1,979
"2413",27084,2,101,1,1609
"2414",10807,1,204,1,728
"2415",305,4,220,1,31
"2416",14194,3,102,1,898
"2417",21450,5,107,1,1300
"2418",9286,1,204,1,633
"2419",15954,3,105,1,1020
"2420",9093,3,204,1,617
"2421",2468,3,202,1,155
"2422",28674,4,102,1,1716
"2423",10973,4,222,1,746
"2424",26227,2,201,1,1567
"2425",28817,2,206,1,1714
"2426",12576,1,201,1,798
"2427",2597,4,201,1,173
"2428",13434,3,203,0,840
"2429",1873,4,201,1,107
"2430",23147,3,230,1,1400
"2431",7662,2,202,1,506
"2432",24470,2,102,0,1461
"2433",12779,3,215,1,815
"2434",6845,2,204,1,453
"2435",18853,2,228,1,1150
"2436",12065,3,202,1,776
"2437",26421,2,202,1,1582
"2438",27323,4,201,0,1637
"2439",23782,4,103,1,1431
"2440",1925,4,101,0,112
"2441",22320,1,103,1,1362
"2442",12690,1,202,1,809
"2443",7196,4,201,1,475
"2444",20035,5,105,1,1197
"2445",22661,4,201,1,1376
"2446",9949,4,107,1,667
"2447",11155,3,104,1,760
"2448",12380,3,205,0,784
"2449",24146,4,205,1,1452
"2450",27664,2,102,1,1655
"2451",17575,3,203,1,1102
"2452",2439,5,210,0,152
"2453",18014,2,204,1,1122
"2454",12652,4,220,1,805
"2455",10374,4,201,1,701
"2456",23857,3,202,1,1437
"2457",1514,2,225,1,79
"2458",23173,2,210,1,1402
"2459",17934,2,101,1,1123
"2460",25219,3,101,1,1502
"2461",14781,4,230,1,947
"2462",3846,2,201,1,258
"2463",22001,5,107,0,1346
"2464",16781,3,205,1,1066
"2465",4808,4,225,1,304
"2466",18612,4,204,1,1148
"2467",12179,4,201,1,778
"2468",21101,5,201,1,1276
"2469",14076,2,202,0,884
"2470",11743,2,204,1,778
"2471",20561,4,210,1,1232
"2472",19253,5,202,1,1159
"2473",1924,4,204,1,111
"2474",13617,3,102,1,845
"2475",13519,2,105,1,841
"2476",11306,3,203,1,770
"2477",4120,3,101,1,273
"2478",3796,5,107,1,256
"2479",8250,5,201,1,538
"2480",6337,4,102,1,418
"2481",25317,4,201,1,1512
"2482",585,2,202,0,37
"2483",1446,2,103,1,71
"2484",24930,3,101,1,1484
"2485",5648,3,201,1,356
"2486",1475,4,207,0,77
"2487",21696,4,204,1,1318
"2488",3610,2,204,1,239
"2489",8167,3,202,1,533
"2490",205,3,205,1,16
"2491",14990,5,202,1,963
"2492",21312,3,103,1,1289
"2493",6362,4,202,1,420
"2494",25138,2,201,1,1497
"2495",27197,3,101,0,1621
"2496",11828,2,204,1,777
"2497",12925,2,204,1,822
"2498",7581,3,201,1,499
"2499",1362,3,210,1,72
"2500",27552,2,102,0,1654
"2501",1718,5,204,1,92
"2502",13909,1,230,1,871
"2503",22235,3,201,1,1360
"2504",16336,2,101,1,1039
"2505",13861,2,202,0,868
"2506",15856,2,104,0,1018
"2507",17252,4,201,0,1101
"2508",13440,1,203,1,840
"2509",24156,2,202,1,1455
"2510",14456,2,203,1,925
"2511",23753,1,203,1,1432
"2512",17295,4,101,0,1098
"2513",7067,3,102,0,460
"2514",2666,2,204,1,176
"2515",5567,3,201,0,352
"2516",5174,3,204,0,320
"2517",1719,5,201,1,92
"2518",4934,1,208,1,310
"2519",23324,3,201,1,1417
"2520",17186,3,202,1,1096
"2521",9717,5,203,1,655
"2522",10633,3,201,1,714
"2523",1865,5,202,1,107
"2524",27943,2,220,1,1672
"2525",26426,5,102,1,1584
"2526",19373,5,102,1,1161
"2527",13370,5,215,1,841
"2528",25772,4,201,1,1543
"2529",23255,4,101,1,1408
"2530",16448,4,202,1,1044
"2531",5151,2,102,1,320
"2532",2138,5,203,1,128
"2533",4806,3,215,1,304
"2534",22869,4,202,0,1379
"2535",14842,3,104,1,951
"2536",28463,3,202,1,1702
"2537",17340,1,202,1,1101
"2538",23437,3,202,1,1418
"2539",11798,4,101,1,776
"2540",1481,2,201,1,75
"2541",28845,3,202,1,1718
"2542",23836,4,203,1,1436
"2543",22130,3,201,1,1352
"2544",15248,2,201,0,982
"2545",9123,3,201,1,618
"2546",27725,3,210,0,1656
"2547",13000,2,205,1,820
"2548",5694,3,201,0,363
"2549",15866,5,102,1,1016
"2550",17327,3,201,1,1101
"2551",6429,3,202,0,428
"2552",8661,2,204,1,577
"2553",26688,5,101,1,1601
"2554",7798,2,103,1,512
"2555",19087,5,201,0,1157
"2556",8539,3,104,1,568
"2557",17397,1,210,1,1098
"2558",21750,4,202,0,1323
"2559",27275,2,101,1,1629
"2560",23387,3,201,1,1417
"2561",11687,3,102,1,777
"2562",11590,2,105,0,779
"2563",7198,2,204,1,474
"2564",3663,2,105,1,243
"2565",19490,1,101,1,1168
"2566",2568,3,201,1,166
"2567",20839,1,210,1,1253
"2568",21636,3,107,0,1314
"2569",22802,3,101,1,1381
"2570",26348,5,201,1,1576
"2571",20646,3,202,1,1238
"2572",951,1,206,1,39
"2573",5771,3,230,1,371
"2574",24611,3,210,0,1470
"2575",23274,4,201,1,1412
"2576",25203,4,107,1,1501
"2577",4727,4,201,1,302
"2578",20298,3,202,0,1217
"2579",19548,2,212,1,1167
"2580",639,3,203,1,38
"2581",22721,2,203,1,1376
"2582",28006,3,208,1,1678
"2583",1962,5,107,1,114
"2584",18461,2,102,0,1140
"2585",1741,3,230,1,95
"2586",14356,2,102,1,915
"2587",28339,4,202,1,1695
"2588",9100,4,203,1,615
"2589",26650,2,102,0,1595
"2590",3002,5,215,0,196
"2591",8449,3,203,1,558
"2592",22957,2,101,1,1385
"2593",26975,2,220,1,1612
"2594",9438,5,220,1,635
"2595",27935,3,202,0,1671
"2596",12067,2,201,1,779
"2597",27425,4,202,1,1641
"2598",22653,4,220,0,1376
"2599",21560,4,230,1,1309
"2600",21716,4,201,1,1321
"2601",22355,3,202,1,1366
"2602",9422,4,102,1,636
"2603",13334,2,230,1,837
"2604",22010,4,204,1,1347
"2605",27285,5,230,1,1631
"2606",2638,3,103,1,171
"2607",6027,3,102,1,393
"2608",27523,5,202,1,1651
"2609",4659,2,107,1,301
"2610",26938,2,104,1,1609
"2611",23143,2,202,0,1399
"2612",10297,4,205,1,694
"2613",21283,5,102,1,1286
"2614",442,4,102,1,34
"2615",22599,2,201,1,1376
"2616",28361,2,204,1,1694
"2617",9819,2,101,1,660
"2618",21477,2,215,1,1302
"2619",24660,2,204,1,1474
"2620",1316,3,210,1,70
"2621",12632,4,104,0,803
"2622",11331,2,202,1,773
"2623",1418,4,103,1,74
"2624",14834,3,203,1,949
"2625",18680,2,204,1,1147
"2626",3976,4,201,1,264
"2627",661,5,230,0,37
"2628",3400,5,107,1,222
"2629",15324,1,103,1,984
"2630",19547,5,203,0,1167
"2631",12272,4,206,1,777
"2632",13301,2,101,1,834
"2633",17981,2,204,1,1122
"2634",8986,3,101,1,606
"2635",22615,3,201,1,1375
"2636",21500,3,107,1,1304
"2637",1269,3,230,1,67
"2638",13055,3,101,0,823
"2639",22297,2,202,1,1365
"2640",11946,3,210,1,777
"2641",1663,3,101,1,82
"2642",23826,2,103,1,1436
"2643",16249,3,202,0,1034
"2644",12430,4,201,0,787
"2645",3122,1,220,1,201
"2646",17790,4,101,1,1117
"2647",66,4,105,1,9
"2648",24176,4,202,1,1456
"2649",26544,3,202,1,1593
"2650",27837,5,201,1,1667
"2651",16930,2,220,0,1074
"2652",7929,3,201,1,520
"2653",21466,4,210,1,1301
"2654",20981,3,202,1,1264
"2655",14250,3,202,1,906
"2656",13809,3,205,1,864
"2657",14175,1,102,1,896
"2658",25962,3,104,1,1552
"2659",3758,4,207,1,250
"2660",599,2,101,1,38
"2661",3677,1,206,1,244
"2662",16499,2,201,1,1047
"2663",6296,2,203,0,414
"2664",10887,5,202,1,736
"2665",7389,4,207,1,486
"2666",17913,1,218,1,1121
"2667",18851,4,201,0,1153
"2668",17627,3,203,1,1107
"2669",8003,4,106,0,523
"2670",19322,2,202,1,1159
"2671",12283,2,205,1,778
"2672",24901,3,205,1,1482
"2673",19385,4,203,1,1159
"2674",5254,4,204,1,327
"2675",13693,2,201,1,854
"2676",11037,2,103,1,750
"2677",7548,3,103,1,497
"2678",24581,4,202,0,1467
"2679",25758,1,204,1,1540
"2680",21571,4,201,0,1311
"2681",21236,3,210,0,1283
"2682",14252,5,230,1,906
"2683",13274,3,201,1,829
"2684",4417,4,215,1,288
"2685",12739,2,230,1,811
"2686",10115,4,201,1,677
"2687",19909,4,104,1,1187
"2688",10910,4,212,1,738
"2689",28743,3,101,1,1714
"2690",1797,4,225,1,101
"2691",17553,3,230,1,1103
"2692",22642,3,212,1,1376
"2693",23149,2,201,1,1400
"2694",15603,4,202,1,1002
"2695",7300,5,203,1,482
"2696",17378,2,205,1,1098
"2697",14669,3,220,0,939
"2698",26254,2,105,1,1569
"2699",21748,2,101,0,1323
"2700",16990,3,202,1,1080
"2701",6439,5,215,0,430
"2702",19975,1,230,1,1194
"2703",8128,4,202,1,531
"2704",26132,3,201,1,1563
"2705",3263,5,107,1,214
"2706",7195,2,204,1,475
"2707",13294,2,215,1,833
"2708",7652,4,230,1,504
"2709",25294,5,102,0,1508
"2710",13091,3,107,0,823
"2711",9683,4,205,0,652
"2712",10242,2,202,0,687
"2713",14086,4,204,0,887
"2714",1128,3,215,1,56
"2715",21769,2,104,1,1325
"2716",7370,4,107,1,484
"2717",14900,4,212,0,955
"2718",9604,4,102,1,647
"2719",10045,5,205,1,673
"2720",5779,2,202,1,373
"2721",6223,3,201,1,409
"2722",998,2,102,0,41
"2723",16923,1,201,1,1075
"2724",8524,3,201,1,564
"2725",250,5,101,1,21
"2726",4329,5,201,0,280
"2727",23910,4,207,1,1440
"2728",14930,2,205,1,957
"2729",4966,3,215,1,310
"2730",24746,3,101,0,1477
"2731",3868,1,202,1,257
"2732",5248,5,201,1,328
"2733",3729,2,201,1,248
"2734",23435,3,101,1,1415
"2735",1723,1,230,1,92
"2736",13569,2,220,0,839
"2737",13972,3,107,1,874
"2738",13713,3,202,1,856
"2739",9988,4,201,1,671
"2740",7731,3,210,1,510
"2741",14258,2,202,0,905
"2742",16415,3,203,1,1040
"2743",20749,2,101,1,1243
"2744",20094,3,101,1,1204
"2745",13361,3,201,1,841
"2746",25155,3,103,1,1498
"2747",5675,5,230,1,358
"2748",25691,3,201,1,1535
"2749",24899,4,203,1,1482
"2750",24873,4,204,1,1480
"2751",12490,3,203,0,793
"2752",3972,3,102,1,262
"2753",6732,4,102,1,448
"2754",21432,2,104,1,1298
"2755",9804,3,202,1,658
"2756",1077,2,103,1,50
"2757",13406,4,103,1,839
"2758",10421,4,203,1,706
"2759",23702,2,202,0,1428
"2760",9943,2,215,1,666
"2761",26119,4,201,0,1564
"2762",17703,3,102,1,1112
"2763",9890,2,202,0,658
"2764",6588,3,102,1,441
"2765",1543,2,215,1,81
"2766",15578,3,201,1,1001
"2767",13822,5,107,1,865
"2768",4260,3,201,1,274
"2769",5666,4,202,0,359
"2770",8110,5,102,1,530
"2771",5169,3,205,1,321
"2772",1623,3,101,1,83
"2773",1233,2,230,1,65
"2774",17376,2,102,1,1098
"2775",24675,3,204,1,1473
"2776",12540,4,215,1,796
"2777",11688,3,220,1,777
"2778",28367,4,201,1,1696
"2779",11852,4,215,1,779
"2780",7364,4,101,0,482
"2781",18358,4,220,1,1137
"2782",1180,1,229,1,62
"2783",20826,2,201,0,1250
"2784",3946,3,205,1,261
"2785",14585,2,101,1,932
"2786",13559,1,105,1,842
"2787",22541,4,202,1,1376
"2788",14618,2,101,0,934
"2789",19481,5,201,0,1169
"2790",1573,2,202,1,82
"2791",22475,5,202,1,1376
"2792",12016,2,205,1,778
"2793",23104,2,204,1,1397
"2794",20740,2,201,1,1244
"2795",8872,2,203,1,599
"2796",17066,1,102,1,1085
"2797",27732,3,202,1,1658
"2798",25639,3,201,1,1533
"2799",18307,3,101,0,1134
"2800",8201,3,210,0,537
"2801",3514,3,202,1,230
"2802",27938,4,203,1,1668
"2803",7470,4,203,1,491
"2804",3075,2,103,1,199
"2805",17941,1,102,1,1123
"2806",11493,4,203,1,776
"2807",1031,4,202,0,44
"2808",1282,2,101,0,69
"2809",25997,4,203,1,1558
"2810",10870,5,202,0,737
"2811",13350,4,202,1,836
"2812",27210,4,206,1,1622
"2813",25363,3,204,1,1513
"2814",9536,3,104,1,640
"2815",6580,2,101,1,440
"2816",8920,3,201,1,601
"2817",23526,2,204,1,1419
"2818",14093,4,101,1,889
"2819",25752,5,102,1,1539
"2820",1948,5,103,1,113
"2821",28296,5,201,0,1691
"2822",15425,5,230,1,990
"2823",12263,1,103,1,779
"2824",9019,4,101,0,608
"2825",25034,4,201,1,1489
"2826",2848,4,102,1,189
"2827",7205,3,201,1,477
"2828",393,2,215,1,32
"2829",27288,2,203,1,1633
"2830",9053,3,102,1,613
"2831",9801,2,101,1,658
"2832",13790,5,220,1,862
"2833",1531,2,101,0,80
"2834",21857,3,202,1,1331
"2835",1318,2,207,1,69
"2836",28380,3,101,1,1694
"2837",3413,3,210,1,224
"2838",20203,3,201,1,1214
"2839",22379,2,201,1,1368
"2840",20702,3,203,1,1241
"2841",4104,3,230,1,271
"2842",21893,3,102,1,1333
"2843",21908,1,106,1,1335
"2844",3950,2,230,1,264
"2845",17791,3,204,1,1118
"2846",16975,4,202,0,1078
"2847",3883,2,225,1,256
"2848",10609,2,203,1,710
"2849",7970,1,104,1,523
"2850",18493,3,220,0,1144
"2851",2796,3,102,0,184
"2852",7904,3,202,1,515
"2853",25259,3,206,1,1504
"2854",14139,3,103,1,891
"2855",26781,2,203,1,1609
"2856",18305,5,202,1,1133
"2857",5854,3,101,1,379
"2858",8932,3,201,0,603
"2859",18221,3,202,1,1129
"2860",11829,5,202,1,777
"2861",25501,4,207,1,1523
"2862",24016,3,210,0,1446
"2863",22396,3,201,1,1371
"2864",12276,2,205,0,776
"2865",20180,3,103,1,1210
"2866",13697,4,228,1,855
"2867",10134,1,101,1,682
"2868",2689,4,201,1,176
"2869",23314,3,204,1,1416
"2870",16279,3,201,1,1037
"2871",11925,4,201,1,778
"2872",16799,1,101,1,1069
"2873",9382,2,202,1,634
"2874",9195,4,103,1,626
"2875",4099,3,203,0,273
"2876",20796,4,204,1,1246
"2877",18105,4,102,1,1125
"2878",17922,4,201,1,1123
"2879",6695,2,204,1,446
"2880",19176,3,101,1,1159
"2881",3191,2,202,1,206
"2882",8064,5,208,1,526
"2883",4090,4,205,0,271
"2884",19115,3,201,1,1161
"2885",7614,5,201,1,501
"2886",11194,5,101,0,763
"2887",1801,5,104,0,102
"2888",22181,3,203,1,1357
"2889",23050,4,225,1,1392
"2890",4150,3,102,1,275
"2891",20631,5,201,1,1238
"2892",8423,2,101,1,553
"2893",8704,2,225,1,582
"2894",8675,4,202,1,579
"2895",369,3,205,1,33
"2896",5062,2,101,1,314
"2897",2619,3,101,1,172
"2898",27750,2,204,1,1660
"2899",3779,2,205,1,253
"2900",8625,3,203,0,572
"2901",16634,2,201,1,1059
"2902",24387,3,205,1,1455
"2903",6974,2,204,1,458
"2904",22308,1,101,1,1364
"2905",2219,5,202,1,136
"2906",4545,4,201,0,298
"2907",12732,1,202,0,813
"2908",20489,4,201,1,1228
"2909",23157,5,215,1,1401
"2910",5286,5,201,0,331
"2911",11944,1,104,1,777
"2912",17434,4,101,1,1100
"2913",14747,4,201,1,943
"2914",16796,3,202,1,1068
"2915",9606,3,225,1,648
"2916",4685,2,101,1,300
"2917",13637,4,201,1,850
"2918",15939,4,203,1,1020
"2919",27254,2,107,1,1628
"2920",14662,5,103,1,938
"2921",3254,3,220,1,212
"2922",14692,3,230,1,937
"2923",20470,5,201,1,1227
"2924",1412,4,201,1,71
"2925",2581,3,101,1,169
"2926",6628,4,202,0,442
"2927",16967,4,101,1,1078
"2928",23212,3,104,1,1406
"2929",17505,4,107,1,1103
"2930",19826,2,101,1,1180
"2931",4258,2,203,1,274
"2932",18992,3,201,1,1151
"2933",11206,3,202,1,767
"2934",22819,3,203,1,1380
"2935",19112,2,205,1,1158
"2936",22942,3,204,1,1383
"2937",4602,5,201,1,302
"2938",6115,2,202,1,398
"2939",25847,2,102,1,1546
"2940",8256,4,210,1,538
"2941",614,2,102,1,36
"2942",25575,3,204,1,1530
"2943",3285,5,201,1,217
"2944",18676,2,101,0,1147
"2945",10327,4,230,1,696
"2946",4040,4,210,0,267
"2947",6719,3,204,1,448
"2948",10005,4,106,1,670
"2949",24522,2,101,0,1463
"2950",19538,1,205,1,1166
"2951",24572,1,102,1,1467
"2952",21271,3,203,1,1282
"2953",8669,4,230,1,578
"2954",12678,3,101,1,807
"2955",13530,3,101,1,841
"2956",26418,3,101,1,1581
"2957",11083,3,104,1,754
"2958",17714,3,201,1,1111
"2959",17377,5,205,1,1098
"2960",24371,5,201,1,1454
"2961",26682,3,230,1,1600
"2962",8685,4,101,1,581
"2963",5821,3,104,1,376
"2964",16035,2,206,1,1023
"2965",14002,5,202,1,877
"2966",21502,2,205,1,1304
"2967",24303,3,230,1,1457
"2968",5463,5,103,0,341
"2969",15838,3,201,1,1017
"2970",23022,4,104,0,1390
"2971",27466,2,215,1,1647
"2972",6446,2,201,1,431
"2973",1465,5,210,1,76
"2974",28498,2,201,1,1704
"2975",13276,3,215,1,829
"2976",26629,5,102,1,1593
"2977",16501,2,204,1,1047
"2978",17098,2,201,1,1088
"2979",409,4,210,1,35
"2980",4422,3,230,1,287
"2981",11308,2,202,1,771
"2982",27954,4,201,0,1673
"2983",6831,3,202,1,452
"2984",11611,2,105,1,778
"2985",13125,3,203,1,820
"2986",24373,3,107,1,1456
"2987",11298,4,204,1,770
"2988",2495,3,103,1,158
"2989",3612,3,104,1,240
"2990",24862,3,205,1,1482
"2991",13538,2,210,1,841
"2992",9358,5,220,0,636
"2993",4480,2,201,0,293
"2994",3401,2,203,1,223
"2995",16554,3,103,0,1051
"2996",25671,3,201,1,1535
"2997",25141,3,201,1,1498
"2998",25420,3,202,1,1515
"2999",7615,3,203,1,502
"3000",20370,3,230,1,1221
"3001",12486,3,202,1,792
"3002",3519,3,204,1,233
"3003",3146,5,101,1,203
"3004",7886,4,107,1,517
"3005",18319,3,205,0,1132
"3006",19684,2,203,1,1174
"3007",350,3,220,1,28
"3008",9049,3,203,1,612
"3009",19195,4,101,1,1159
"3010",17285,4,201,0,1098
"3011",20654,3,102,1,1238
"3012",22291,4,210,0,1364
"3013",18638,1,101,1,1146
"3014",13374,2,210,1,841
"3015",20258,3,201,0,1216
"3016",27612,2,205,1,1655
"3017",25094,1,104,1,1493
"3018",2171,3,107,1,133
"3019",19435,2,201,1,1162
"3020",17734,4,202,1,1116
"3021",28318,2,204,1,1694
"3022",24622,5,210,0,1469
"3023",16419,2,230,1,1041
"3024",3133,2,210,0,203
"3025",5002,4,102,1,307
"3026",3805,2,103,0,258
"3027",20774,4,203,0,1248
"3028",9947,4,212,1,668
"3029",6219,2,101,1,408
"3030",5565,4,215,1,346
"3031",20091,2,202,1,1203
"3032",1332,4,203,1,72
"3033",14219,2,201,1,901
"3034",11631,4,201,1,779
"3035",19407,3,203,1,1158
"3036",2678,3,101,1,174
"3037",24892,5,101,1,1481
"3038",16850,2,105,1,1069
"3039",17136,2,202,1,1094
"3040",7384,3,203,1,487
"3041",18356,4,201,1,1137
"3042",26068,3,101,1,1561
"3043",342,4,201,1,30
"3044",334,3,101,1,30
"3045",9537,3,201,1,641
"3046",13057,2,205,1,820
"3047",22260,5,101,1,1358
"3048",15635,4,202,1,1004
"3049",13839,4,202,0,866
"3050",2583,4,203,1,168
"3051",18854,3,107,1,1150
"3052",24128,3,103,1,1450
"3053",270,2,103,1,24
"3054",7133,2,201,0,467
"3055",10491,2,202,1,705
"3056",3597,5,103,0,237
"3057",6713,1,104,1,449
"3058",28660,3,203,1,1714
"3059",21410,2,210,1,1297
"3060",283,5,230,1,26
"3061",14845,4,203,1,952
"3062",3693,3,107,1,246
"3063",1510,5,225,1,79
"3064",13206,4,205,1,827
"3065",11811,3,203,0,779
"3066",11492,3,201,0,776
"3067",23268,2,202,1,1411
"3068",2546,4,202,1,165
"3069",9781,4,103,1,660
"3070",5049,1,204,1,311
"3071",5685,3,215,1,362
"3072",4921,2,207,1,307
"3073",144,3,210,1,14
"3074",22385,2,202,1,1366
"3075",4953,3,225,1,308
"3076",16109,4,201,0,1028
"3077",14505,4,230,1,928
"3078",1672,4,103,1,88
"3079",12763,3,203,1,816
"3080",18140,2,101,0,1127
"3081",15615,2,201,1,1003
"3082",22649,2,102,1,1378
"3083",3077,5,230,1,200
"3084",18658,3,203,1,1148
"3085",18068,4,201,1,1121
"3086",6712,5,201,1,449
"3087",1389,3,228,1,71
"3088",18997,3,220,0,1153
"3089",340,4,230,1,28
"3090",25884,5,203,1,1546
"3091",20371,1,201,1,1221
"3092",15595,3,102,1,1004
"3093",5998,3,102,1,392
"3094",26146,3,202,1,1566
"3095",13472,2,103,0,842
"3096",17719,5,203,1,1112
"3097",26674,3,202,1,1598
"3098",5534,4,102,1,349
"3099",18200,4,201,1,1126
"3100",14856,3,101,1,953
"3101",6205,4,220,1,409
"3102",26816,2,103,1,1612
"3103",27000,2,201,0,1610
"3104",23883,2,101,1,1438
"3105",12421,3,215,1,788
"3106",20704,2,204,1,1239
"3107",2613,3,230,1,170
"3108",20719,2,201,1,1245
"3109",14762,3,201,0,945
"3110",27952,4,206,1,1674
"3111",18475,2,205,1,1138
"3112",8521,5,101,1,565
"3113",11048,1,201,1,750
"3114",14444,4,202,1,923
"3115",24925,3,202,1,1487
"3116",19035,3,101,0,1155
"3117",11834,3,202,0,777
"3118",23359,4,201,1,1416
"3119",8841,2,102,1,596
"3120",9962,3,220,1,669
"3121",749,4,215,1,36
"3122",24492,2,225,0,1463
"3123",4607,3,201,1,299
"3124",7390,3,202,1,487
"3125",1645,5,206,1,84
"3126",18586,2,204,1,1144
"3127",14494,3,102,1,927
"3128",23341,5,102,1,1415
"3129",22510,3,101,0,1377
"3130",20095,3,201,0,1203
"3131",11759,4,103,1,777
"3132",12944,2,101,1,820
"3133",17073,3,101,1,1087
"3134",12537,4,201,1,797
"3135",23827,3,201,1,1436
"3136",8039,4,201,1,525
"3137",10621,3,101,1,712
"3138",14028,3,101,0,879
"3139",18513,3,201,0,1144
"3140",8038,4,210,1,525
"3141",27196,4,101,1,1620
"3142",27244,3,206,1,1627
"3143",6073,3,201,1,396
"3144",2167,3,101,1,132
"3145",25314,5,210,1,1511
"3146",14763,4,204,1,946
"3147",27880,5,210,0,1670
"3148",4964,5,204,1,307
"3149",28886,3,201,1,1722
"3150",25115,4,103,1,1494
"3151",11993,2,102,1,779
"3152",26519,5,201,1,1590
"3153",20130,2,101,1,1209
"3154",9667,3,229,1,653
"3155",13203,3,201,1,827
"3156",22018,1,202,0,1349
"3157",15161,4,201,1,976
"3158",6156,5,103,1,405
"3159",26914,3,220,1,1609
"3160",16947,3,102,1,1076
"3161",1358,3,230,1,74
"3162",15843,2,102,1,1018
"3163",22429,3,201,1,1372
"3164",574,3,102,1,36
"3165",23871,4,204,0,1439
"3166",23242,3,102,1,1407
"3167",6267,3,102,1,411
"3168",28755,3,202,0,1715
"3169",5338,4,212,1,335
"3170",10493,3,201,1,703
"3171",12938,4,204,1,823
"3172",11124,3,212,1,755
"3173",9020,3,230,0,607
"3174",17518,3,215,1,1104
"3175",15978,2,203,1,1022
"3176",3661,4,207,1,243
"3177",28011,2,103,1,1678
"3178",15516,3,203,1,995
"3179",5731,2,202,1,369
"3180",7915,3,102,1,519
"3181",4193,3,202,0,274
"3182",1215,3,203,1,64
"3183",6293,3,225,1,414
"3184",8398,4,215,1,550
"3185",495,1,207,1,36
"3186",10919,4,204,0,739
"3187",7219,3,204,1,478
"3188",13420,2,103,0,839
"3189",18762,1,205,1,1153
"3190",3764,5,101,0,251
"3191",20723,2,201,1,1243
"3192",13183,4,201,0,827
"3193",9465,2,101,0,635
"3194",17675,3,101,0,1109
"3195",15430,3,230,1,989
"3196",11845,2,101,1,776
"3197",28491,2,201,1,1705
"3198",21811,3,204,0,1328
"3199",16619,2,201,1,1059
"3200",21336,1,105,1,1288

